Evidential Sparsification of Multimodal Latent Spaces in Conditional Variational Autoencoders

Discrete latent spaces in variational autoencoders have been shown to effectively capture the data distribution for many real-world problems such as natural language understanding, human intent prediction, and visual scene representation. However, discrete latent spaces need to be sufficiently large to capture the complexities of real-world data, rendering downstream tasks computationally challenging. For instance, performing motion planning in a high-dimensional latent representation of the environment could be intractable. We consider the problem of sparsifying the discrete latent space of a trained conditional variational autoencoder, while preserving its learned multimodality. As a post hoc latent space reduction technique, we use evidential theory to identify the latent classes that receive direct evidence from a particular input condition and filter out those that do not. Experiments on diverse tasks, such as image generation and human behavior prediction, demonstrate the effectiveness of our proposed technique at reducing the discrete latent sample space size of a model while maintaining its learned multimodality.

==> Figures/bottoms_b_evidential.txt <==
0 0.516008353233337
100 0.573131707459688
200 0.436194506585598
300 0.526268237186596
400 0.24603141605854
500 0.257832806706429
600 0.234078246057034
700 0.185895519405603
800 0.16101383164525
900 0.155199864804745
1000 0.137229846268892
1100 0.137049905210733
1200 0.115624801553786
1300 0.104947083061561
1400 0.0865093761775643
1500 0.0828388392948546
1600 0.073248649259331
1700 0.0713629397808108
1800 0.0726965624373406
1900 0.0734361765300855
2000 0.0652130909956762
2100 0.0676108408393338
2200 0.0676631282456219
2300 0.0566810084786266
2400 0.0557683611754328
2500 0.0549859147425744
2600 0.0600539546459919
2700 0.0488800277683188
2800 0.0479380042577398
2900 0.0488027081516339
3000 0.045887654370745
3100 0.044661318059371
3200 0.0479029327083853
3300 0.047856592949247
3400 0.0464883107118663
3500 0.0468189698178321
3600 0.0427943337001489
3700 0.0428982728748824
3800 0.0411929678369779
3900 0.0403718842845416
4000 0.0433554805541644
4100 0.0390916859151912
4200 0.0385827297727522
4300 0.0369397617006328
4400 0.0369996250340773
4500 0.036528327610722
4600 0.0362605597981019
4700 0.0352044117590413
4800 0.0346937123639515
4900 0.0342288780288081
5000 0.0387943213109978
5100 0.0341423281253083
5200 0.0304201931328865
5300 0.0341330168838621
5400 0.0314476155946613
5500 0.0315007380844327
5600 0.0352638133818988
5700 0.0341944624963801
5800 0.0331527745723733
5900 0.0354201265505981
6000 0.0314483920484787
6100 0.0280558905005458
6200 0.0280977221578374
6300 0.0249342826008808
6400 0.0252922856807714
6500 0.0272274121642121
6600 0.0272526639699942
6700 0.0278311271965507
6800 0.0253771001845598
6900 0.0248193550109866
7000 0.0278921124339107
7100 0.0280405902862552
7200 0.0274332830309874
7300 0.0268582169711595
7400 0.0277148998528725
7500 0.0235360850393781
7600 0.0193586058914673
7700 0.0197171494364747
7800 0.0218504792451864
7900 0.0233886791765698
8000 0.0265469948947438
8100 0.023431532233954
8200 0.0253732521086931
8300 0.0193194118142131
8400 0.0229807887971418
8500 0.0196299716830262
8600 0.0229445038735872
8700 0.0202153299748903
8800 0.0202001056075102
8900 0.0207868802547455
9000 0.0247726185619831
9100 0.0196889311075211
9200 0.0200167373940349
9300 0.0239748510718346
9400 0.0232001389563089
9500 0.0220003563165673
9600 0.0228458335995686
9700 0.0255326640605932
9800 0.0230317334830775
9900 0.0230452147126212
10000 0.0213264606893065
10100 0.0225615821778774
10200 0.0230058132112035
10300 0.0223527151346221
10400 0.0228052650392075
10500 0.0248755806684503
10600 0.0247612229734662
10700 0.0240033707022667
10800 0.0259035502374178
10900 0.0264685851335528
11000 0.026455779671669
11100 0.0250252297520643
11200 0.0232864628732207
11300 0.0227584825456151
11400 0.0230724567174923
11500 0.0260333705693489
11600 0.0214607439190155
11700 0.0218600402772432
11800 0.0225790397822857
11900 0.0213244583457714
12000 0.0196431460976603
12100 0.021248015388847
12200 0.0217921705544003
12300 0.0231736171245583
12400 0.0228559335321194
12500 0.0219187910854822
12600 0.023361336141825
12700 0.0213345369696617
12800 0.021484176814557
12900 0.0216014212369924
13000 0.0215428169071677
13100 0.02317408233881
13200 0.0231753440201285
13300 0.0220738422125578
13400 0.0219581916928297
13500 0.0213626998662949
13600 0.0222880765050655
13700 0.025098648816348
13800 0.0220387163758281
13900 0.0224776773154741
14000 0.021821167543531
14100 0.0221515314280987
14200 0.0219932833313956
14300 0.0219596800208097
14400 0.0240185596048832
14500 0.0199395062029373
14600 0.0189638577401641
14700 0.020212974250318
14800 0.0200918540358546
14900 0.0225855097174647
15000 0.0253494739532471
15100 0.0218393209576607
15200 0.0212524262070664
15300 0.020795995295048
15400 0.020761767178775
15500 0.0226300390064719
15600 0.0224024793505677
15700 0.020650274306536
15800 0.0202716116607203
15900 0.0237191556394112
16000 0.0206261326372632
16100 0.0204749436676505
16200 0.0206709304451948
16300 0.0255564680695545
16400 0.0239122006297112
16500 0.0239090511202818
16600 0.0233036957681185
16700 0.0212019848823562
16800 0.0210818068683153
16900 0.0223931376636031
17000 0.0227794778347027
17100 0.0207213222980499
17200 0.0206698803603652
17300 0.0230958667397502
17400 0.0235723622143277
17500 0.0213212794065493
17600 0.0212895348668098
17700 0.0224141851067549
17800 0.0236770741641524
17900 0.0221799765527248
18000 0.0187860074639326
18100 0.0244753056764611
18200 0.023930253237487
18300 0.0225514668226242
18400 0.0226032415032404
18500 0.0222737897932538
18600 0.0208241523802292
18700 0.0208500699698934
18800 0.025878717452288
18900 0.0258186528086662
19000 0.0241762693226343
19100 0.0198310460150248
19200 0.0227971175313004
19300 0.0237160490453257
19400 0.0244666221737876
19500 0.0242898249626163
19600 0.0245147261023527
19700 0.0239659237861656
19800 0.0239825935661804
19900 0.0236680230498317
20000 0.023864498436451
20100 0.0226240076124674
20200 0.0229191093146804
20300 0.0225812683999544
20400 0.0211623947322374
20500 0.0210738597810271
20600 0.0226534362137326
20700 0.0210184770822536
20800 0.0201529763638976
20900 0.0201500180363661
21000 0.0216583897173419
21100 0.0226029999554171
21200 0.020497840791941
21300 0.0244865903258329
21400 0.023039991855623
21500 0.0232390186190614
21600 0.0236085794866085
21700 0.0228641121089464
21800 0.0232938078045865
21900 0.0244615687429905

==> Figures/bottoms_b_softmax.txt <==
0 0.289397186040878
100 0.305967700183392
200 0.332312012091279
300 0.304065524339676
400 0.264967977665365
500 0.285986309051514
600 0.21756482437253
700 0.187582571655512
800 0.158963493555784
900 0.155470345765352
1000 0.139372979700565
1100 0.139154529422522
1200 0.124022278040648
1300 0.110067505165935
1400 0.09748136498034
1500 0.0971088008582592
1600 0.0893835181742907
1700 0.0869218301028013
1800 0.0896316073089838
1900 0.0922665639966726
2000 0.0831737994402647
2100 0.0862166158854961
2200 0.0862178201973438
2300 0.0791494696587324
2400 0.0747234784066677
2500 0.0742513114213944
2600 0.0775334448367357
2700 0.070842444896698
2800 0.0705119774490595
2900 0.0691021950542927
3000 0.0653759549558163
3100 0.0643409212678671
3200 0.0687819699198008
3300 0.0687043485790491
3400 0.0659894949942827
3500 0.0668924259394407
3600 0.0608284451812506
3700 0.0644324009120464
3800 0.0620474133640528
3900 0.0626696486026049
4000 0.0637390684336424
4100 0.0612278344482183
4200 0.0615581914037466
4300 0.0616737665235996
4400 0.0616875991225243
4500 0.0626497918367386
4600 0.0620918202400208
4700 0.0631896913051605
4800 0.0632774758338928
4900 0.0614642676711082
5000 0.0633835430443287
5100 0.0621719256788492
5200 0.0610871624201536
5300 0.0613321400433779
5400 0.0609933065623045
5500 0.0609703701734543
5600 0.0615730492770672
5700 0.0618700049072504
5800 0.0615350865572691
5900 0.0640273160487413
6000 0.063118295148015
6100 0.0615879685431719
6200 0.0593189640343189
6300 0.0577497617900372
6400 0.0570376295596361
6500 0.0568252036720514
6600 0.0568069396913052
6700 0.0576921030133963
6800 0.055906900241971
6900 0.055732380002737
7000 0.0548054813593626
7100 0.0547301987558603
7200 0.0541625284403563
7300 0.0550830749422312
7400 0.0544026034325361
7500 0.0541204024851322
7600 0.0534168037772179
7700 0.0533952187746763
7800 0.052481849566102
7900 0.0528266282379627
8000 0.0566719026863575
8100 0.0560815718024969
8200 0.056217712983489
8300 0.0552722456306219
8400 0.0564176775515079
8500 0.0544217076152563
8600 0.0559390129894018
8700 0.0564300288259983
8800 0.0564180086553097
8900 0.0559240486472845
9000 0.0565654013305903
9100 0.0548896356672049
9200 0.0551037923246622
9300 0.0571180858463049
9400 0.0578602269291878
9500 0.0571819266676903
9600 0.0565207813680172
9700 0.0565218087285757
9800 0.0553442585468292
9900 0.0553579144179821
10000 0.0559273929148912
10100 0.0567515627294779
10200 0.0564700211584568
10300 0.0558905404806137
10400 0.0562209273129702
10500 0.0570681533962488
10600 0.0565120196342468
10700 0.0555708823353052
10800 0.0567343406379223
10900 0.0562876705825329
11000 0.0563340473920107
11100 0.0569176985323429
11200 0.0561961117386818
11300 0.0573973676562309
11400 0.0584829630702734
11500 0.0592575815320015
11600 0.0595247676223516
11700 0.0598768791556358
11800 0.0594357148557901
11900 0.0590332491695881
12000 0.0588934628665447
12100 0.0588918664306402
12200 0.0594771763682365
12300 0.0587280231714249
12400 0.0594608905911446
12500 0.0598017708957195
12600 0.05884471565485
12700 0.0584627047181129
12800 0.0585472236573696
12900 0.0583060459792614
13000 0.0592936330288649
13100 0.0592015509307385
13200 0.0591693558543921
13300 0.0596663998812437
13400 0.0594058524817228
13500 0.0586179418861866
13600 0.0606577242910862
13700 0.060163123011589
13800 0.0596843906491995
13900 0.0599081545323133
14000 0.0590059890598059
14100 0.0597851409763098
14200 0.0597905407100916
14300 0.0597883988171816
14400 0.0600211869180202
14500 0.0576286875456572
14600 0.059263281673193
14700 0.0602013247460127
14800 0.0591958829760551
14900 0.0607902405411005
15000 0.0599972636252642
15100 0.0598789428919554
15200 0.0608429835736752
15300 0.0605213361233473
15400 0.0604844500869513
15500 0.0600652739405632
15600 0.0608432591706514
15700 0.0605239837616682
15800 0.0608530309796333
15900 0.0615430252254009
16000 0.0603299954533577
16100 0.0597987581044436
16200 0.0608311328291893
16300 0.0622897017747164
16400 0.0616095931828022
16500 0.0616324303299189
16600 0.0618469114601612
16700 0.0610892693698406
16800 0.060602772384882
16900 0.0620310942828655
17000 0.0618475848436356
17100 0.0611497744172812
17200 0.0614003341645002
17300 0.0626565260440111
17400 0.0627671055495739
17500 0.0616007149219513
17600 0.0615356300771236
17700 0.0622117237746716
17800 0.061844596862793
17900 0.0611480464786291
18000 0.0610712914168835
18100 0.0624073480069637
18200 0.0609851261973381
18300 0.0613821088522673
18400 0.0616885027289391
18500 0.0615427897125483
18600 0.0617606317996979
18700 0.0618173639476299
18800 0.0622440311312676
18900 0.0632691472023725
19000 0.0606294350326061
19100 0.0617695440351963
19200 0.0635225111246109
19300 0.0628776943683624
19400 0.0628861874341965
19500 0.0635285197198391
19600 0.0637434490770102
19700 0.0630136281996965
19800 0.0630597411841154
19900 0.0621137641370296
20000 0.062052680850029
20100 0.062841687425971
20200 0.06259476326406
20300 0.0622687321156263
20400 0.0621309253573418
20500 0.0624014770239592
20600 0.0638743686676025
20700 0.0633381670713425
20800 0.0634679018706083
20900 0.0634370016306639
21000 0.0639846307039261
21100 0.0630341029912233
21200 0.0628084855526686
21300 0.0627928344160318
21400 0.0633432956784964
21500 0.0636545038968325
21600 0.0623436744511127
21700 0.0634889598935842
21800 0.0645221101492643
21900 0.065069615021348

==> Figures/bottoms_b_sparsemax.txt <==
0 0.317427847236395
100 0.441207938049411
200 0.266073048263788
300 0.165580866811797
400 0.221310254735872
500 0.180228517847136
600 0.0906799471052364
700 0.0693523543212177
800 0.077961502103135
900 0.0987559248507029
1000 0.0983682748815045
1100 0.0981876747729257
1200 0.0995060524530709
1300 0.1178498641029
1400 0.134840207472444
1500 0.135912910467014
1600 0.129210787955672
1700 0.143253619540483
1800 0.143699374608696
1900 0.147371901636943
2000 0.158414750667289
2100 0.162749153701589
2200 0.162537656491622
2300 0.159769154768437
2400 0.180189394056797
2500 0.179232457578182
2600 0.176326237916946
2700 0.182011620998383
2800 0.188567401766777
2900 0.188751512020826
3000 0.186174631714821
3100 0.1774479418993
3200 0.183019189760089
3300 0.183239400610328
3400 0.174833287373185
3500 0.18232733309269
3600 0.186441769003868
3700 0.170059849992394
3800 0.18428315281868
3900 0.185487068593502
4000 0.194385433495045
4100 0.192246505767107
4200 0.202790158987045
4300 0.1891982203722
4400 0.189146226644516
4500 0.201084821820259
4600 0.207749899029732
4700 0.200196833610535
4800 0.199785529077053
4900 0.211401956677437
5000 0.206785555928946
5100 0.199965136647224
5200 0.205659997463226
5300 0.206293158829212
5400 0.210244750082493
5500 0.20857550829649
5600 0.203649365901947
5700 0.217561297416687
5800 0.206909679174423
5900 0.220402005016804
6000 0.213662928640842
6100 0.212273725569248
6200 0.199874300658703
6300 0.203900400102139
6400 0.20699587225914
6500 0.199290225505829
6600 0.199002402722836
6700 0.199158738255501
6800 0.196980708837509
6900 0.203111783266067
7000 0.207380625903606
7100 0.20196505934
7200 0.206588142812252
7300 0.218368168473244
7400 0.215834838747978
7500 0.211377130448818
7600 0.207008361518383
7700 0.207101827561855
7800 0.221826207339764
7900 0.208549541831017
8000 0.208243912160397
8100 0.217472541332245
8200 0.21206197232008
8300 0.2162592202425
8400 0.214484335482121
8500 0.212899293005466
8600 0.205217466652393
8700 0.208626776635647
8800 0.208385584056377
8900 0.204295835494995
9000 0.211135627627373
9100 0.211380114853382
9200 0.214411093890667
9300 0.212823859453201
9400 0.213611767590046
9500 0.204853780865669
9600 0.212344653010368
9700 0.211371324658394
9800 0.206748794019222
9900 0.207350077033043
10000 0.217265670001507
10100 0.217265105247498
10200 0.213555781841278
10300 0.220404496788979
10400 0.202383949458599
10500 0.21293138474226
10600 0.21150169223547
10700 0.212470298409462
10800 0.204647252857685
10900 0.213412471413612
11000 0.211983346939087
11100 0.213638532459736
11200 0.210380899906158
11300 0.213765720129013
11400 0.212107585668564
11500 0.216486105620861
11600 0.21291479498148
11700 0.211070061326027
11800 0.207616301178932
11900 0.212455742359161
12000 0.218498695492744
12100 0.218152330815792
12200 0.213464059829712
12300 0.226861066222191
12400 0.212136414051056
12500 0.206189259588718
12600 0.220307332575321
12700 0.21090632468462
12800 0.20619900226593
12900 0.222025455832481
13000 0.205899451076984
13100 0.202875941693783
13200 0.203090299069881
13300 0.208060149848461
13400 0.210798660218716
13500 0.214414837062359
13600 0.211881340444088
13700 0.207660467028618
13800 0.206404524445534
13900 0.206254744827747
14000 0.208790473639965
14100 0.207367109358311
14200 0.210022670924664
14300 0.210517973601818
14400 0.205703582763672
14500 0.212830998301506
14600 0.207250448763371
14700 0.213143154382706
14800 0.205210835933685
14900 0.200033379495144
15000 0.213202837407589
15100 0.220562727749348
15200 0.200540128946304
15300 0.207281305789948
15400 0.207133614420891
15500 0.210669732093811
15600 0.203540707528591
15700 0.208771486878395
15800 0.205479896664619
15900 0.210878174602985
16000 0.205562444627285
16100 0.216903206706047
16200 0.212342229187489
16300 0.209524605870247
16400 0.201626271605492
16500 0.201430524289608
16600 0.211365729272366
16700 0.214821482598782
16800 0.20473156452179
16900 0.205274088382721
17000 0.209699386060238
17100 0.204091864526272
17200 0.217800659239292
17300 0.207685530483723
17400 0.211194752156734
17500 0.20604524821043
17600 0.206075800359249
17700 0.204589653611183
17800 0.201065029501915
17900 0.20730041205883
18000 0.206448785960674
18100 0.213518386483192
18200 0.209717257916927
18300 0.204644214212894
18400 0.199035697579384
18500 0.207264423072338
18600 0.211875510215759
18700 0.212264460921288
18800 0.208564693033695
18900 0.211712204515934
19000 0.203343841135502
19100 0.21182448387146
19200 0.202040570676327
19300 0.216458094120026
19400 0.213702898025513
19500 0.204158075749874
19600 0.205495087206364
19700 0.20019968688488
19800 0.200189276635647
19900 0.206400371491909
20000 0.202044668197632
20100 0.205876023769379
20200 0.199726513326168
20300 0.2183197042346
20400 0.211654660403728
20500 0.199542278647423
20600 0.212333260178566
20700 0.214748260974884
20800 0.221021577119827
20900 0.220816620886326
21000 0.20188130736351
21100 0.202735124230385
21200 0.202959775626659
21300 0.216111199259758
21400 0.212749491333961
21500 0.207866482436657
21600 0.210398260354996
21700 0.198091045320034
21800 0.210968963801861
21900 0.210544193089008

==> Figures/bottoms_w_evidential.txt <==
0 0.14310632227583
100 0.161573830965075
200 0.158138396313741
300 0.14481012480487
400 0.120815521232658
500 0.121114405846379
600 0.0983794513315281
700 0.0869298161633579
800 0.0723064038346347
900 0.0730864681170616
1000 0.0645835608188235
1100 0.064432374577993
1200 0.0534271574397908
1300 0.0468480246195941
1400 0.043304367067344
1500 0.0448224708894311
1600 0.0401551090513216
1700 0.0402378296895077
1800 0.0419143659417966
1900 0.0424341555937843
2000 0.0384102753938289
2100 0.0402403608072636
2200 0.0402895667236652
2300 0.0318868683284737
2400 0.0325150223350932
2500 0.0311728489793263
2600 0.0340901139574476
2700 0.0282768015671808
2800 0.0279761599754762
2900 0.0286031861874058
3000 0.0294373032174271
3100 0.0288567292866573
3200 0.0304065011436378
3300 0.0303958617051219
3400 0.029846224804514
3500 0.0300374431336691
3600 0.028014315233324
3700 0.0283972031451156
3800 0.0251500418935532
3900 0.0258460119625976
4000 0.0276228639228241
4100 0.0239935284656374
4200 0.0238032553651458
4300 0.0233011142983299
4400 0.0233347972741414
4500 0.0242783331174506
4600 0.024415636065403
4700 0.0221169982977785
4800 0.0218277793786801
4900 0.0223526535009467
5000 0.0232358887596983
5100 0.0229198620961109
5200 0.0196606551599091
5300 0.0210500217477927
5400 0.0183703941290021
5500 0.0183958605175751
5600 0.0198309954415881
5700 0.0205056887027311
5800 0.0202442772890869
5900 0.0216648488435147
6000 0.0196406516820385
6100 0.0184059933685893
6200 0.0182247240272367
6300 0.0171376857836583
6400 0.0169942501758676
6500 0.0171990122045734
6600 0.0171843071729197
6700 0.0169607119551144
6800 0.0158978291202595
6900 0.0160834105046049
7000 0.0186707388952625
7100 0.0172681942639457
7200 0.0179289694040922
7300 0.0176984901010347
7400 0.017325760846596
7500 0.0157619714637995
7600 0.0123649089023891
7700 0.0126999532779271
7800 0.0144560712562111
7900 0.0157815900888095
8000 0.0182688266285532
8100 0.0154787272630765
8200 0.017587599067504
8300 0.0137893142943756
8400 0.015811737283876
8500 0.0142479215014856
8600 0.0150959302884983
8700 0.0142855029827884
8800 0.0142591615771539
8900 0.0142336312905132
9000 0.0174268770485562
9100 0.0135776708683303
9200 0.0137618511561249
9300 0.0160994748081461
9400 0.0151054301949352
9500 0.0147598383264744
9600 0.0142129078883181
9700 0.0149051647862249
9800 0.013292518317786
9900 0.0133169184252134
10000 0.013222174928387
10100 0.0149744215328775
10200 0.0131129594853027
10300 0.0139287352993592
10400 0.0134636676554041
10500 0.0142265664466741
10600 0.0139489340726627
10700 0.0138439653852402
10800 0.0147026769794773
10900 0.0154856157827986
11000 0.0154739589311309
11100 0.0137621158812831
11200 0.0133049091709996
11300 0.013584722050861
11400 0.0136269352045513
11500 0.0157364330650202
11600 0.0153769688373891
11700 0.0160599511415538
11800 0.0138575978967283
11900 0.0156885117026742
12000 0.0145161510851091
12100 0.0153289350474232
12200 0.0160711938069082
12300 0.017346729144363
12400 0.0169464159517008
12500 0.0158543848695516
12600 0.0168017301143841
12700 0.0153619275103416
12800 0.0155953505985376
12900 0.0161017345246606
13000 0.0163985652555028
13100 0.0168062859212662
13200 0.0168032409479908
13300 0.015970317990373
13400 0.0159927332981269
13500 0.0153309373305065
13600 0.0161222908443702
13700 0.0190697832003484
13800 0.0158462767005434
13900 0.0164511513408721
14000 0.0156020692742704
14100 0.0159818787619297
14200 0.0158596774900471
14300 0.0158333648751422
14400 0.0173672442610172
14500 0.014617855661706
14600 0.014084544875248
14700 0.0148279568954545
14800 0.0148071423015454
14900 0.0165719968688833
15000 0.018493813522604
15100 0.0158603179047658
15200 0.0156257750569809
15300 0.0154273137654736
15400 0.0153922311477734
15500 0.0164656609234039
15600 0.0168100430234484
15700 0.0151062788303408
15800 0.0148610900833573
15900 0.0164252699513219
16000 0.0148360917167577
16100 0.0150450355239312
16200 0.0153582262824698
16300 0.0195130640595322
16400 0.0177882390598081
16500 0.0177828452211086
16600 0.0143084000955202
16700 0.0155578951299111
16800 0.0153755754804784
16900 0.0170714067903336
17000 0.0171304986164709
17100 0.0153683535318435
17200 0.0151897282346674
17300 0.0167460023996951
17400 0.0177629604418282
17500 0.0157214008530738
17600 0.0157007114662076
17700 0.0164402389019691
17800 0.0179424269977228
17900 0.0168759806560209
18000 0.0142750551572162
18100 0.0174884487358957
18200 0.0182331402600238
18300 0.0165412217751107
18400 0.0164584289245672
18500 0.0162428241248446
18600 0.015296597357526
18700 0.0153145244219172
18800 0.0205996075443214
18900 0.0182628129343457
19000 0.0184733208128372
19100 0.0147686377838371
19200 0.0173974321686462
19300 0.017717340846718
19400 0.0184256742499232
19500 0.0181770100163683
19600 0.0184245041016939
19700 0.0180826428794028
19800 0.0180999972981001
19900 0.0179748987958102
20000 0.017792426707341
20100 0.0164790570048886
20200 0.016706029591289
20300 0.0172914599152881
20400 0.0156646713183719
20500 0.0156051544709795
20600 0.017181548753154
20700 0.015484131581797
20800 0.0150631121382936
20900 0.0150573545404006
21000 0.0159202408962403
21100 0.0165096916549654
21200 0.0152725040490517
21300 0.0185239569055524
21400 0.017575815989434
21500 0.0178360725841553
21600 0.0176991747292404
21700 0.0174242836260524
21800 0.0176111848416813
21900 0.0182369628150924

==> Figures/bottoms_w_softmax.txt <==
0 0.0983384102305137
100 0.138100131978498
200 0.139700391687673
300 0.131939945752499
400 0.114603147828721
500 0.12057297818853
600 0.100148163758421
700 0.0902000439848419
800 0.0750820634151343
900 0.075508013519735
1000 0.0685756694227682
1100 0.0684395637339969
1200 0.0573184758258654
1300 0.0503757690306483
1400 0.0474547634524411
1500 0.0507346034242308
1600 0.0452908117897735
1700 0.0449546012069665
1800 0.0463798060241803
1900 0.0473248386393373
2000 0.0430078361911567
2100 0.0452310608618099
2200 0.0452654534076302
2300 0.0393098332882657
2400 0.0374372556679152
2500 0.0369527816508604
2600 0.0394649843726357
2700 0.0360601628646375
2800 0.0362949394664264
2900 0.0345771586224165
3000 0.0351135608617852
3100 0.0348037357226836
3200 0.0365032928170251
3300 0.0364817346327796
3400 0.0358256150236233
3500 0.036528071617668
3600 0.032578365540307
3700 0.0346468042565499
3800 0.0334510894812673
3900 0.0336543387629372
4000 0.0346146294753009
4100 0.0329586105053571
4200 0.0330113236693412
4300 0.0331679950833579
4400 0.0331889654525635
4500 0.0333308628909344
4600 0.0332057150015115
4700 0.0341760236343049
4800 0.0338376421832823
4900 0.0333465948111495
5000 0.0335957158723457
5100 0.0329870909392002
5200 0.0327201812421385
5300 0.032734957303255
5400 0.0325717946137117
5500 0.0325836140966211
5600 0.0323675772444947
5700 0.0326615402514591
5800 0.0324482158664956
5900 0.0336094423224967
6000 0.0329749118889777
6100 0.0324821515002642
6200 0.0311926677836111
6300 0.0305573486515991
6400 0.0301117381588842
6500 0.0300609530800067
6600 0.030042912829539
6700 0.0307026268654364
6800 0.0299053685380017
6900 0.0295875783968151
7000 0.029594188125811
7100 0.0295796783975878
7200 0.0290293534629464
7300 0.029036572778907
7400 0.0288497731206267
7500 0.0289802524426206
7600 0.0285237062250787
7700 0.028513241864825
7800 0.0276217759887379
7900 0.0280848201628644
8000 0.0298002555901887
8100 0.0296057291281743
8200 0.029731315336522
8300 0.0292005088708722
8400 0.0301883740018756
8500 0.0286885706880988
8600 0.0296149092077662
8700 0.0300996212352966
8800 0.0300913955934836
8900 0.0295392653871595
9000 0.029598384484313
9100 0.0286293904590768
9200 0.028779092107573
9300 0.0296579768030897
9400 0.030056143234218
9500 0.0301100625524584
9600 0.0294994867470584
9700 0.0293467289302632
9800 0.0285248348546787
9900 0.0285366024809172
10000 0.0291906413964625
10100 0.0299624300417115
10200 0.0294829847662108
10300 0.0295581255569836
10400 0.0297813365912601
10500 0.0299402910980043
10600 0.0296454198800783
10700 0.0290513736728859
10800 0.0296134756268114
10900 0.0297383389054467
11000 0.0297715824166111
11100 0.0302661022475926
11200 0.0300392740609075
11300 0.0307667042038511
11400 0.0320704189844322
11500 0.0325650508821603
11600 0.0319820824135568
11700 0.0327187070366869
11800 0.0323527883502945
11900 0.0322842797086366
12000 0.0320868007792736
12100 0.0320816545622455
12200 0.0323780841184756
12300 0.0319013865852949
12400 0.0322859396053898
12500 0.0324144521420269
12600 0.0320372060569396
12700 0.0319554236587942
12800 0.0320622141948426
12900 0.0315589549572349
13000 0.032436645044372
13100 0.0324439689148228
13200 0.0324314098301321
13300 0.0324199138910844
13400 0.03215083555433
13500 0.0314654064064685
13600 0.0329465986482006
13700 0.0329518668973855
13800 0.0323153004431294
13900 0.032736741790439
14000 0.0318672210281551
14100 0.0325406525681594
14200 0.0325321066594934
14300 0.0325165961338826
14400 0.0328276412987767
14500 0.0311993144921149
14600 0.0323537782928829
14700 0.0326658295957185
14800 0.0322948175197008
14900 0.0332002276520237
15000 0.0323219185570901
15100 0.0325166540871871
15200 0.0332703300340088
15300 0.033260682381882
15400 0.0332365712759082
15500 0.0328318267243925
15600 0.0330640042974937
15700 0.0329365703198569
15800 0.0330733280551214
15900 0.0330104801255825
16000 0.0321440968444108
16100 0.0324626722192975
16200 0.0330388425148023
16300 0.0335580930680539
16400 0.0330861038021809
16500 0.0330979992711937
16600 0.0333016857180518
16700 0.0329187971584535
16800 0.0325430558738555
16900 0.0337643571953887
17000 0.0336424248642902
17100 0.0330454195732649
17200 0.032938664680748
17300 0.0337738295503965
17400 0.0338306044853938
17500 0.0331965004958887
17600 0.0331700901104641
17700 0.0336796954992407
17800 0.0336857240327675
17900 0.033183468099082
18000 0.0329153582895529
18100 0.0332978228948383
18200 0.033342586508269
18300 0.0337945573250565
18400 0.0334576622361341
18500 0.0333350370138273
18600 0.0333620568941548
18700 0.033389399196303
18800 0.0335761396127846
18900 0.0342097207529734
19000 0.0326911767370005
19100 0.0332783436855107
19200 0.0346753565956894
19300 0.033952782919149
19400 0.0341568939002188
19500 0.0344712945463898
19600 0.0346564558783728
19700 0.0343417091340198
19800 0.0343745219580476
19900 0.0338762334487333
20000 0.0331982636484665
20100 0.0339643459761364
20200 0.0338241430823812
20300 0.033820252355835
20400 0.0336212179945778
20500 0.0340185147277617
20600 0.0346997133075586
20700 0.0339784508569852
20800 0.0341562787355577
20900 0.0341452012731775
21000 0.0344951567633034
21100 0.0340514330547565
21200 0.03430219997224
21300 0.034358078582014
21400 0.0341778021090569
21500 0.034475307521091
21600 0.0335273275904999
21700 0.0344979034178895
21800 0.0348663276262453
21900 0.0349040366788864


==> Figures/bottoms_w_sparsemax.txt <==
0 0.120785886580931
100 0.199912831642608
200 0.15146643452491
300 0.140831629989181
400 0.118952317694833
500 0.0943656204268779
600 0.0578010802786137
700 0.0434077654033973
800 0.0520277544242087
900 0.0579674630747449
1000 0.0587364743710574
1100 0.058742530131327
1200 0.0673707530025877
1300 0.0786734825847103
1400 0.0863469919598767
1500 0.0860957754969611
1600 0.0917901307667485
1700 0.092404181266541
1800 0.0901000354682707
1900 0.0949185307728445
2000 0.0854526293200706
2100 0.0905954317523472
2200 0.0905905385795207
2300 0.0925830901881741
2400 0.101891877345372
2500 0.108441725807334
2600 0.107902185632563
2700 0.115161095433776
2800 0.119105825008871
2900 0.123303705075234
3000 0.120434566532907
3100 0.116780746024546
3200 0.116198533119933
3300 0.116026143995486
3400 0.118253864731329
3500 0.119365630029485
3600 0.121721695567203
3700 0.121897044376182
3800 0.122537042044212
3900 0.118091066957623
4000 0.123319957758885
4100 0.12349222760525
4200 0.122770210508096
4300 0.126081880735835
4400 0.125917785134629
4500 0.125859363266327
4600 0.135750145296277
4700 0.131631877069023
4800 0.12960583920697
4900 0.137657865578487
5000 0.131723370691618
5100 0.131012213347791
5200 0.135596691726815
5300 0.128740101123393
5400 0.128696140469936
5500 0.128780564242984
5600 0.133972481145228
5700 0.139663070027869
5800 0.13695511427307
5900 0.143391622587378
6000 0.142013250252918
6100 0.142817624798178
6200 0.136837553233726
6300 0.134029116546585
6400 0.143436113575557
6500 0.144618516046434
6600 0.144300771259612
6700 0.13738453881198
6800 0.136586816801615
6900 0.142738632159872
7000 0.139357074571085
7100 0.13923616702969
7200 0.144722210914626
7300 0.143923137583363
7400 0.142780338497623
7500 0.14226486462618
7600 0.141682535989724
7700 0.141652450529587
7800 0.146532398244448
7900 0.141691177309537
8000 0.140717968809803
8100 0.143712600473277
8200 0.143827933819796
8300 0.1441267247684
8400 0.145036399427434
8500 0.146818592389534
8600 0.146258067692188
8700 0.144718376708337
8800 0.14460006384617
8900 0.142843810340214
9000 0.14284703971162
9100 0.139247569025318
9200 0.138214423300803
9300 0.145147772803243
9400 0.145904667037325
9500 0.139320307575579
9600 0.144028475997327
9700 0.142870952175679
9800 0.143576414211725
9900 0.143488227681822
10000 0.149162700943593
10100 0.145529488112289
10200 0.142713125907792
10300 0.14221181918076
10400 0.139598356071839
10500 0.145952060591211
10600 0.145901429979129
10700 0.143189974055834
10800 0.14255099542233
10900 0.144613715655219
11000 0.144431315262094
11100 0.135094193769319
11200 0.142123596042103
11300 0.144014914059257
11400 0.144700958662738
11500 0.147412841948046
11600 0.146028743191729
11700 0.139009044209195
11800 0.145327271769814
11900 0.13708613533113
12000 0.140676913455613
12100 0.140772024832137
12200 0.139120809371266
12300 0.145663021767172
12400 0.138285565164528
12500 0.139092058162602
12600 0.142810461732203
12700 0.13968154679964
12800 0.140822769972097
12900 0.13979310016225
13000 0.139210414009733
13100 0.137457095246159
13200 0.137470541541447
13300 0.136685484907781
13400 0.136281761334388
13500 0.137344931260145
13600 0.138750018990614
13700 0.137126451600145
13800 0.136644172674895
13900 0.133605048546426
14000 0.136603348392359
14100 0.138563351583825
14200 0.137502971903267
14300 0.137624870582603
14400 0.137195976683809
14500 0.138650309836829
14600 0.135818509943456
14700 0.13666990499994
14800 0.135255862587514
14900 0.136377430638269
15000 0.139228048035379
15100 0.136541291989619
15200 0.131360548295936
15300 0.136806434310515
15400 0.136839264456483
15500 0.136916934255884
15600 0.14005007599767
15700 0.135367798393205
15800 0.137769070101975
15900 0.136911056428542
16000 0.137315027972995
16100 0.140692098416693
16200 0.13796075823499
16300 0.13117052057289
16400 0.13615165214383
16500 0.136078684623618
16600 0.131925996194726
16700 0.13419179656225
16800 0.142908751575662
16900 0.13032872536346
17000 0.137455947034741
17100 0.134582698622762
17200 0.138929329484742
17300 0.136136582638947
17400 0.133321686163819
17500 0.134386355249821
17600 0.13439341690095
17700 0.135677384647403
17800 0.132380720597417
17900 0.130665416057012
18000 0.134103553551583
18100 0.1357653552818
18200 0.134398324130098
18300 0.137697396985124
18400 0.132038168498502
18500 0.138983370535185
18600 0.139485501832857
18700 0.139394720751012
18800 0.135394384697638
18900 0.133849844399246
19000 0.131296394777015
19100 0.136845917597467
19200 0.134672325509651
19300 0.136757213312113
19400 0.135630011834615
19500 0.13470683167283
19600 0.135735848418632
19700 0.130171878483923
19800 0.130024128796006
19900 0.132905297571627
20000 0.132359865965167
20100 0.133495179814356
20200 0.128963763288859
20300 0.138229636717784
20400 0.135749789326878
20500 0.128795293256327
20600 0.134440574303473
20700 0.13628467809043
20800 0.138380398971446
20900 0.138274134945462
21000 0.130260605020081
21100 0.132682441911533
21200 0.131421717842831
21300 0.136040800570208
21400 0.136582949032735
21500 0.133599396580486
21600 0.135332600732601
21700 0.127981444468466
21800 0.131764847117041
21900 0.132728176797978

==> Figures/even_b_evidential.txt <==
0 0.443058435320854
100 0.481688427329064
200 0.579271904528141
300 0.595367203354836
400 0.555733491182327
500 0.53402177631855
600 0.519023018479347
700 0.568739952296019
800 0.560140675976872
900 0.595805275961757
1000 0.603774291500449
1100 0.603637671768665
1200 0.562944234609604
1300 0.573345495909452
1400 0.484003033339977
1500 0.430790530443192
1600 0.36069981675595
1700 0.365071495696902
1800 0.375195068083704
1900 0.364390587769449
2000 0.351234155222774
2100 0.362516146488488
2200 0.362500197961926
2300 0.438402008712292
2400 0.45517565138638
2500 0.460263443887234
2600 0.517174307703972
2700 0.51724328815937
2800 0.454193972945213
2900 0.470358102619648
3000 0.424580951929092
3100 0.406035351157188
3200 0.405297964513302
3300 0.405309058129787
3400 0.383190879523754
3500 0.454987259209156
3600 0.450284406244755
3700 0.42467668697238
3800 0.413738046586514
3900 0.422527991533279
4000 0.380589025616646
4100 0.354826691746712
4200 0.340323387384415
4300 0.332395128309727
4400 0.336745828986168
4500 0.33135923564434
4600 0.333466467261314
4700 0.315564521849156
4800 0.298441280126572
4900 0.294661192595959
5000 0.291472171247006
5100 0.301800982654095
5200 0.283305670320988
5300 0.28057759642601
5400 0.273830175995827
5500 0.273822010457516
5600 0.256749703586102
5700 0.255172881186009
5800 0.248407480120659
5900 0.232844381928444
6000 0.197283913195134
6100 0.190763033032418
6200 0.190166224390268
6300 0.18847606241703
6400 0.173141241669655
6500 0.169545659720898
6600 0.169543396532536
6700 0.173503245860338
6800 0.153879393637181
6900 0.141609002500772
7000 0.141757316440344
7100 0.139640595316887
7200 0.122199733704329
7300 0.122259615957737
7400 0.119207946807147
7500 0.121345278322697
7600 0.121151033788919
7700 0.12114245057106
7800 0.127951642125845
7900 0.124163539260626
8000 0.120324356555939
8100 0.105120038688183
8200 0.106679248660803
8300 0.108772107362747
8400 0.107037271112204
8500 0.106833956539632
8600 0.102573534995317
8700 0.104174067676068
8800 0.104174373149872
8900 0.0931012709438804
9000 0.0961007183790207
9100 0.10774681404233
9200 0.101696916967631
9300 0.0984157305955893
9400 0.101407144516707
9500 0.0870939867198467
9600 0.0890939746797085
9700 0.0915221858024597
9800 0.0802441339194783
9900 0.080236230939627
10000 0.0821954603493219
10100 0.0822777852416039
10200 0.0877039496600628
10300 0.0945591415464878
10400 0.0943925340473652
10500 0.0940942338109016
10600 0.091433608233929
10700 0.0912101326882839
10800 0.0887026044726372
10900 0.0887658658623695
11000 0.0887608979642391
11100 0.0858750200271606
11200 0.0826567842066288
11300 0.0853859995305538
11400 0.093193194270134
11500 0.0983232712745667
11600 0.0999899825453758
11700 0.0918035942316058
11800 0.0861274917423728
11900 0.0927492409944534
12000 0.0867449006438255
12100 0.0867384371161466
12200 0.0836245642602452
12300 0.0832152976095679
12400 0.0884379532933238
12500 0.0927132876217365
12600 0.0900578351318842
12700 0.0901908215880402
12800 0.0905729942023754
12900 0.0927267931401735
13000 0.0879915437102318
13100 0.0878601290285587
13200 0.0878618048131466
13300 0.0875822295248511
13400 0.0848675462603583
13500 0.0894317400455475
13600 0.089550383836031
13700 0.0892729577422148
13800 0.0849070098996168
13900 0.0869106221199038
14000 0.0869305872917181
14100 0.0861993461847308
14200 0.0862257336080074
14300 0.0862237070500851
14400 0.0838997872173786
14500 0.0840088969469073
14600 0.0838713526725772
14700 0.0792790676653388
14800 0.0813046970963478
14900 0.0837499259412292
15000 0.0837114608287814
15100 0.0808970837295061
15200 0.0805651234090328
15300 0.0803716200590134
15400 0.080365342348814
15500 0.0833107814192775
15600 0.0825576928257948
15700 0.0819626000523567
15800 0.0816552259027958
15900 0.0794402521848679
16000 0.0770314508676529
16100 0.0861542096734047
16200 0.0858442334830764
16300 0.0857477049529555
16400 0.0876199613511565
16500 0.0876163975894451
16600 0.0874085098505023
16700 0.0898053994774824
16800 0.0851874177157885
16900 0.0842991827428344
17000 0.0874427615106106
17100 0.0929764617979527
17200 0.0812090852856636
17300 0.0836187030375004
17400 0.0859401166439059
17500 0.0841653199493885
17600 0.0841689242422581
17700 0.0849662646651276
17800 0.085177117139101
17900 0.0826243163645267
18000 0.0825659304857257
18100 0.0894322077929974
18200 0.0870079228281975
18300 0.0915092891454697
18400 0.0979603651165965
18500 0.0958251495659351
18600 0.0931765708327293
18700 0.093179866373539
18800 0.0863971799612045
18900 0.0839920163154602
19000 0.0817162065207964
19100 0.0789915359020233
19200 0.0786065192520621
19300 0.0803905624151233
19400 0.0826560881733903
19500 0.0825007303059101
19600 0.0798443296551704
19700 0.0797345602512363
19800 0.0797376587986946
19900 0.0799545705318454
20000 0.0754670158028608
20100 0.0758235299587255
20200 0.0813149604201317
20300 0.0795543675124645
20400 0.0819180910289296
20500 0.0900947807729247
20600 0.0936209285259255
20700 0.0935084193944934
20800 0.0935527239739898
20900 0.0935494214296344
21000 0.0959435795247555
21100 0.0855162410438066
21200 0.09208665445447
21300 0.0901320980489254
21400 0.0925496426224714
21500 0.0964329154789448
21600 0.0945182797312739
21700 0.0924342380464085
21800 0.086044434607029
21900 0.0904878795146948

==> Figures/even_b_softmax.txt <==
0 0.351477829813957
100 0.354034460783005
200 0.358299426734447
300 0.340898081064224
400 0.327192007303238
500 0.337694761157036
600 0.331030564308167
700 0.317770461440086
800 0.319432391524315
900 0.311274668574333
1000 0.306437065005302
1100 0.306379095315933
1200 0.298271462917328
1300 0.309125326573849
1400 0.310225754976273
1500 0.307415202558041
1600 0.316409462988377
1700 0.327362441271544
1800 0.332118570506573
1900 0.339153154194355
2000 0.337158870995045
2100 0.341530382633209
2200 0.341473401039839
2300 0.330678122937679
2400 0.341278669238091
2500 0.36033708691597
2600 0.357663186788559
2700 0.324565180540085
2800 0.330044656097889
2900 0.321954565048218
3000 0.307379631996155
3100 0.304849717020988
3200 0.308876981139183
3300 0.308865529298782
3400 0.310487443804741
3500 0.312240168452263
3600 0.312570990920067
3700 0.313780828714371
3800 0.307755615711212
3900 0.305690924525261
4000 0.30133379638195
4100 0.299324451684952
4200 0.302514191269875
4300 0.305279195904732
4400 0.305247973799706
4500 0.303793042898178
4600 0.299437881708145
4700 0.297561827898025
4800 0.295654052495956
4900 0.295769231915474
5000 0.294005679488182
5100 0.304148609042168
5200 0.305031009912491
5300 0.303142710328102
5400 0.302350472807884
5500 0.302323248386383
5600 0.304491310715675
5700 0.302501294612884
5800 0.297313375473022
5900 0.292987130284309
6000 0.282954783439636
6100 0.281303606033325
6200 0.275750053524971
6300 0.274162503480911
6400 0.270405722260475
6500 0.269694821238518
6600 0.269673591256142
6700 0.268562518954277
6800 0.267003865242004
6900 0.268581358790398
7000 0.266646276712418
7100 0.266573525071144
7200 0.264324023723602
7300 0.265730378627777
7400 0.267613834142685
7500 0.26599133849144
7600 0.265309919118881
7700 0.265291351079941
7800 0.263515359163284
7900 0.261584274768829
8000 0.260124039649963
8100 0.258491399884224
8200 0.254885448813438
8300 0.25320570230484
8400 0.251990852952003
8500 0.250683947205544
8600 0.249488134980202
8700 0.248925608992577
8800 0.248909784555435
8900 0.247363416552544
9000 0.245690942406654
9100 0.247697763442993
9200 0.245754244923592
9300 0.243851054906845
9400 0.242021067738533
9500 0.240465261936188
9600 0.236305829286575
9700 0.234995411038399
9800 0.239071543812752
9900 0.239051857590675
10000 0.234937661886215
10100 0.234156373739243
10200 0.231215794682503
10300 0.233996416330338
10400 0.23301559984684
10500 0.232092455029488
10600 0.231285845041275
10700 0.230167533159256
10800 0.229130027890205
10900 0.228846197724342
11000 0.228828538060188
11100 0.227731006145477
11200 0.226625437736511
11300 0.223398195505142
11400 0.22609985768795
11500 0.227133449912071
11600 0.226319875121117
11700 0.225228740572929
11800 0.224172105193138
11900 0.222557429671288
12000 0.222084310054779
12100 0.222075005173683
12200 0.221362236738205
12300 0.220169577598572
12400 0.218815795779228
12500 0.225452379584312
12600 0.220483090877533
12700 0.220469186306
12800 0.217497316002846
12900 0.216729887127876
13000 0.218858848214149
13100 0.218501831293106
13200 0.218500509858131
13300 0.217432089447975
13400 0.218759270906448
13500 0.217868506014347
13600 0.217190344929695
13700 0.216238679587841
13800 0.215555545687675
13900 0.215052659809589
14000 0.21462903290987
14100 0.211354788243771
14200 0.211240198016167
14300 0.211232551336288
14400 0.210433722436428
14500 0.20984538257122
14600 0.209234930872917
14700 0.201985130310059
14800 0.199377359747887
14900 0.201202734410763
15000 0.198153804838657
15100 0.1928095048666
15200 0.191647157669067
15300 0.191098307967186
15400 0.191081368923187
15500 0.193548438847065
15600 0.192698889970779
15700 0.191976656317711
15800 0.191489811241627
15900 0.191040263772011
16000 0.192844394147396
16100 0.201366910934448
16200 0.200808681547642
16300 0.200231073200703
16400 0.200080704391003
16500 0.200071079432964
16600 0.199666608870029
16700 0.199213124215603
16800 0.198463924229145
16900 0.198290009796619
17000 0.198063558638096
17100 0.197940537631512
17200 0.188070942163467
17300 0.187870102226734
17400 0.185788877904415
17500 0.187849097549915
17600 0.187847119867802
17700 0.187837309837341
17800 0.187380727827549
17900 0.186399468481541
18000 0.185965325236321
18100 0.192487808167934
18200 0.189876784086227
18300 0.189979565441608
18400 0.193804766535759
18500 0.190493163764477
18600 0.190311289727688
18700 0.190314148664474
18800 0.187531003654003
18900 0.189848534464836
19000 0.189662492573261
19100 0.189107837677002
19200 0.188461873829365
19300 0.188043461441994
19400 0.190232619047165
19500 0.190222772359848
19600 0.189867846369743
19700 0.189729733467102
19800 0.189731366336346
19900 0.18925633251667
20000 0.18547240793705
20100 0.185183032155037
20200 0.188723823428154
20300 0.18847890496254
20400 0.187944723665714
20500 0.194888861477375
20600 0.194586193859577
20700 0.194491419494152
20800 0.194567891955376
20900 0.194563407599926
21000 0.194796535372734
21100 0.186977045834064
21200 0.189538680911064
21300 0.189153506159782
21400 0.188709848225117
21500 0.189857814013958
21600 0.18957868039608
21700 0.186746027171612
21800 0.182873772680759
21900 0.186376542150974


==> Figures/even_b_sparsemax.txt <==
0 0.390679713189602
100 0.508681995421648
200 0.683314518332481
300 0.769802097082138
400 0.616890464127064
500 0.605202361643314
600 0.528144941627979
700 0.46651860922575
800 0.442128802612424
900 0.412301605865359
1000 0.407255878150463
1100 0.406967785209417
1200 0.366146407052875
1300 0.368077359721065
1400 0.357235218286514
1500 0.373678667843342
1600 0.35632037948817
1700 0.356723384335637
1800 0.363811493702233
1900 0.344237911961973
2000 0.328054315596819
2100 0.329537105374038
2200 0.32942972779274
2300 0.328848491087556
2400 0.330036880597472
2500 0.315160210430622
2600 0.298757244944572
2700 0.440855755731463
2800 0.300584141463041
2900 0.302673469483852
3000 0.288994272649288
3100 0.426441603302956
3200 0.411809629201889
3300 0.411080957353115
3400 0.524896657466888
3500 0.450566056370735
3600 0.409364818334579
3700 0.387677711248398
3800 0.383068804293871
3900 0.373187231421471
4000 0.366727346777916
4100 0.353521116673946
4200 0.33114076860249
4300 0.322533997967839
4400 0.322555518299341
4500 0.315575838536024
4600 0.301922281756997
4700 0.291253513544798
4800 0.283881072327495
4900 0.27494906835258
5000 0.262624342516065
5100 0.265882721692324
5200 0.256504820212722
5300 0.25231635928154
5400 0.249350518137217
5500 0.249231955371797
5600 0.236223278306425
5700 0.227839274629951
5800 0.223878311552107
5900 0.220184384137392
6000 0.206559936143458
6100 0.203883215263486
6200 0.200079958867282
6300 0.198512414116412
6400 0.185011695027351
6500 0.182908295784146
6600 0.182946624662727
6700 0.179127640388906
6800 0.169873300753534
6900 0.165968468561769
7000 0.162891654372215
7100 0.153704586811364
7200 0.148177830725908
7300 0.142862174957991
7400 0.134620330296457
7500 0.129266376439482
7600 0.129018928389996
7700 0.128987129852176
7800 0.125230761542916
7900 0.122184095308185
8000 0.115939031410962
8100 0.114067920763046
8200 0.115149030406028
8300 0.113581313509494
8400 0.110587395140901
8500 0.10859671193175
8600 0.107027169018984
8700 0.107942391103134
8800 0.10822027198039
8900 0.108038807446137
9000 0.102529419912025
9100 0.106262906696647
9200 0.104140607537702
9300 0.100972309019417
9400 0.101673501087353
9500 0.0994106043409556
9600 0.100255579762161
9700 0.0959323431318626
9800 0.0900331921968609
9900 0.0899540089489892
10000 0.0917653806088492
10100 0.0924862926499918
10200 0.0947770142089576
10300 0.100421334132552
10400 0.104838054981083
10500 0.106349994773045
10600 0.102370903166011
10700 0.10186497727409
10800 0.0995600288081914
10900 0.0985973062366247
11000 0.0985801510885358
11100 0.0975793083291501
11200 0.0973344218730927
11300 0.100665815286338
11400 0.0952489774487913
11500 0.0911042640637606
11600 0.0939782330114394
11700 0.0996736311446875
11800 0.101930253840983
11900 0.100649452321231
12000 0.0984229464456439
12100 0.0983539972547442
12200 0.0962243125215173
12300 0.095798412412405
12400 0.0942701003421098
12500 0.0906239440571517
12600 0.0898000654391944
12700 0.091829498000443
12800 0.0935053877253085
12900 0.0911399023141712
13000 0.0864331434108317
13100 0.0861646194569766
13200 0.0861549452971667
13300 0.0836527109052986
13400 0.0791270665824413
13500 0.0797586832102388
13600 0.0811065779719502
13700 0.0815366324037314
13800 0.0839375323150307
13900 0.0873302760533989
14000 0.08563188303262
14100 0.0856380519457161
14200 0.0862121332064271
14300 0.0860832003317773
14400 0.0860720941238105
14500 0.0847555972449481
14600 0.0809668553620577
14700 0.0787027455493808
14800 0.0785689266398549
14900 0.0755853702686727
15000 0.0773775292001665
15100 0.0737644145078957
15200 0.0738015024736524
15300 0.073161609461531
15400 0.0731729481182992
15500 0.0680998009163886
15600 0.0659647962450981
15700 0.0671312428638339
15800 0.0698308301530778
15900 0.0739265629835427
16000 0.0723696320969611
16100 0.0735176747664809
16200 0.0717148836702108
16300 0.0711216350272298
16400 0.0698132658936083
16500 0.0697469990514219
16600 0.0666849626228213
16700 0.0654815718531609
16800 0.0609143640473485
16900 0.0619698896259069
17000 0.062814730592072
17100 0.0656925963051617
17200 0.0579293871670961
17300 0.0594666240550578
17400 0.0631332252104767
17500 0.0622270648158155
17600 0.0622250718739815
17700 0.0619764454942197
17800 0.0607234760094434
17900 0.0606039414601401
18000 0.0606584919802845
18100 0.0596370665170252
18200 0.06040166341234
18300 0.0592659465316683
18400 0.0591787975514308
18500 0.0583031044062227
18600 0.0581271745450795
18700 0.0581063301488757
18800 0.0616397985257208
18900 0.0613979185186327
19000 0.0632742884382606
19100 0.0638641332089901
19200 0.0664544474706054
19300 0.0665557670965791
19400 0.0654906637594104
19500 0.0676617145724595
19600 0.0697689203731716
19700 0.0701489846594632
19800 0.0702041140198708
19900 0.0708898248709738
20000 0.0760652203299105
20100 0.0768496577441692
20200 0.0785015524551272
20300 0.0834061655774713
20400 0.0830035288445651
20500 0.0767354725860059
20600 0.0764899900183082
20700 0.0739783976040781
20800 0.072843639459461
20900 0.0728827768564224
21000 0.0730400156415999
21100 0.0766636971011758
21200 0.0770943692605943
21300 0.0699145775195211
21400 0.0661762498877943
21500 0.0679120501130819
21600 0.0669173026643693
21700 0.0684347760304809
21800 0.0682700345106423
21900 0.069616661798209


==> Figures/even_w_evidential.txt <==
0 0.145071739948671
100 0.147445376384814
200 0.167837625231212
300 0.184269639656118
400 0.16502854416142
500 0.174110211755209
600 0.164837885585552
700 0.155420764904043
800 0.151391188283245
900 0.135608318663138
1000 0.13656822474169
1100 0.136530893767165
1200 0.126900707898268
1300 0.130109189684318
1400 0.124448361101037
1500 0.123016082685363
1600 0.124584404229402
1700 0.123710234269271
1800 0.125692925888483
1900 0.129898233807572
2000 0.125527987376236
2100 0.130735972348159
2200 0.130735676497905
2300 0.130620472149716
2400 0.135994453120408
2500 0.159402921503471
2600 0.152395172924964
2700 0.150728911485318
2800 0.145596075025874
2900 0.140055661831783
3000 0.132287708005135
3100 0.131578036682262
3200 0.13133931869528
3300 0.131349934280675
3400 0.131108313622785
3500 0.135830281024639
3600 0.134522014830697
3700 0.121367545832597
3800 0.11444635741673
3900 0.114292261905222
4000 0.115592106480855
4100 0.10644942593355
4200 0.10142551046771
4300 0.09937245303441
4400 0.0971863603231468
4500 0.0939297105860054
4600 0.0950035304395511
4700 0.0927272686377672
4800 0.089136608325082
4900 0.0929992121822067
5000 0.0904130128337744
5100 0.0902424109991478
5200 0.0838619622976153
5300 0.0829186720017056
5400 0.081726084909946
5500 0.0817188604169775
5600 0.0827489292930905
5700 0.0860350466293449
5800 0.0836381666574581
5900 0.0751278079106367
6000 0.0687881968008962
6100 0.0682764203790833
6200 0.0704821195003426
6300 0.0734615617126285
6400 0.0677389869372798
6500 0.0673007508475867
6600 0.0672967069576791
6700 0.0678087756800561
6800 0.0646558012206393
6900 0.0572723648251856
7000 0.0594572729018314
7100 0.0582693123475708
7200 0.0532078054530297
7300 0.0515537983007332
7400 0.0518894806872286
7500 0.0531558684838013
7600 0.0530189224816207
7700 0.0530124034234991
7800 0.0536961724781875
7900 0.050495313415851
8000 0.051945047804689
8100 0.052253565907563
8200 0.0528678814071139
8300 0.0552320266005652
8400 0.0589234584041692
8500 0.0589834392704665
8600 0.0573120758936737
8700 0.0561286023078903
8800 0.0561297542917775
8900 0.0542634677737339
9000 0.053353817308613
9100 0.0576392637528731
9200 0.0538341846588568
9300 0.0539796566038327
9400 0.0538787680463682
9500 0.0512255470653705
9600 0.0532138317594798
9700 0.0544942632172493
9800 0.0463790301459644
9900 0.0463743305495445
10000 0.0481413492372927
10100 0.0482532182025298
10200 0.0525438159241685
10300 0.0566142049766022
10400 0.0563762236608757
10500 0.0560908138640457
10600 0.054265274533286
10700 0.054292030066496
10800 0.0527804189539788
10900 0.0527617552247501
11000 0.0527572019616196
11100 0.0500006256802743
11200 0.0463383417026953
11300 0.0481695029836639
11400 0.0535033677730818
11500 0.0579748347111298
11600 0.0583089506151738
11700 0.0492230465055161
11800 0.0456742650683065
11900 0.0504395712767882
12000 0.0452299365749982
12100 0.0452247787138551
12200 0.044048905109361
12300 0.0439079100054398
12400 0.0463127731229272
12500 0.0490513330224975
12600 0.0485745163647637
12700 0.0486217336591298
12800 0.0505488596362181
12900 0.0522262565097385
13000 0.0485205417668957
13100 0.0485018414998062
13200 0.0485030777968655
13300 0.0485618666662579
13400 0.0466265450264986
13500 0.0490158422419667
13600 0.049115916040101
13700 0.0490503501595001
13800 0.0473332667397406
13900 0.0483903770481188
14000 0.0497653614070055
14100 0.0473586757601858
14200 0.0473748496367892
14300 0.047372808738643
14400 0.0462325630570476
14500 0.046317355612422
14600 0.0462849089245492
14700 0.0431508973225548
14800 0.0448899755228336
14900 0.0461744758117068
15000 0.0462556287352215
15100 0.0456138295250333
15200 0.0453796849112344
15300 0.0452748798221871
15400 0.0452716868147277
15500 0.0449262687990431
15600 0.0445835575590588
15700 0.0442898358922266
15800 0.0441496381868312
15900 0.0426943015005508
16000 0.040013864708754
16100 0.0460298467059658
16200 0.0459182544226526
16300 0.0458856783729467
16400 0.0471484166170591
16500 0.047148505381225
16600 0.047184531398733
16700 0.0472288556161944
16800 0.0436632087445347
16900 0.0457320281763557
17000 0.0475112888559634
17100 0.0490434056524578
17200 0.0441117530717323
17300 0.0456896403704032
17400 0.0454511761828415
17500 0.044505528790397
17600 0.0445071394357099
17700 0.0459601869301243
17800 0.0459945916682108
17900 0.0451328880084756
18000 0.0450493588104189
18100 0.0478613716015519
18200 0.0462939289945294
18300 0.0477682765754607
18400 0.048360378283699
18500 0.0472558682267805
18600 0.0464857971816302
18700 0.0464874900208809
18800 0.0446144536496751
18900 0.0431451126849126
19000 0.0419939719560425
19100 0.0420994678138592
19200 0.0419682036936701
19300 0.0440219923955615
19400 0.0438851534332413
19500 0.0438230536019377
19600 0.0434231934479171
19700 0.0433321917052372
19800 0.0433325288641725
19900 0.0408160163771845
20000 0.0386599180399478
20100 0.0363859774042934
20200 0.0378837360321191
20300 0.0382628151569301
20400 0.0384142646594986
20500 0.0437627629778622
20600 0.0454757192998907
20700 0.0455010411134252
20800 0.0455173703830429
20900 0.0455152745775562
21000 0.0456205971982371
21100 0.042470774679928
21200 0.0479469696423563
21300 0.0472589167818977
21400 0.0466418997748004
21500 0.0487620214643427
21600 0.0495858766712282
21700 0.0474882191092683
21800 0.0440905113572737
21900 0.0465638848423686

==> Figures/even_w_softmax.txt <==
0 0.132598521319569
100 0.120206592738176
200 0.119474618258794
300 0.122900314799422
400 0.114110305815377
500 0.128366990743977
600 0.126160630540733
700 0.124238734103922
800 0.12647005660633
900 0.122353538594741
1000 0.121007959097103
1100 0.120977802664085
1200 0.115370103920982
1300 0.119787140583236
1400 0.11279677223177
1500 0.114992145231655
1600 0.113297811645608
1700 0.121339191074429
1800 0.120517121934952
1900 0.127813416164528
2000 0.127021786261816
2100 0.129569417229782
2200 0.129563869962165
2300 0.120099985291533
2400 0.128850579853486
2500 0.138158205038604
2600 0.133558237222374
2700 0.124622245690613
2800 0.125650770342097
2900 0.119400270780241
3000 0.117834233744665
3100 0.116286854722526
3200 0.114018336617434
3300 0.114009022602064
3400 0.114507690940441
3500 0.113814999207454
3600 0.112020839906987
3700 0.111458478720617
3800 0.109164475099659
3900 0.10818255523464
4000 0.10603964363889
4100 0.10525131010238
4200 0.104555184512068
4300 0.103121146727647
4400 0.103110107172998
4500 0.102594271018668
4600 0.10113932791482
4700 0.10045119111468
4800 0.0998462767479615
4900 0.100255471123616
5000 0.0996473185076586
5100 0.102006975665662
5200 0.101062638621563
5300 0.100740406708762
5400 0.10064864677064
5500 0.100642167649133
5600 0.102697765609446
5700 0.102218585591883
5800 0.100323083441588
5900 0.100496899637731
6000 0.0989658772401608
6100 0.0985979285205456
6200 0.0982952960601728
6300 0.0978799821687733
6400 0.0973224911451022
6500 0.0971656070539816
6600 0.097160505798131
6700 0.0969675562662945
6800 0.096617612560215
6900 0.0976376104589895
7000 0.0968672884814584
7100 0.0964634518920944
7200 0.0955622143805764
7300 0.0942187485844084
7400 0.0962609671243602
7500 0.0956844889756943
7600 0.0954518408155104
7700 0.0954432808243628
7800 0.0950326606735333
7900 0.0945542036586615
8000 0.0943142360163452
8100 0.0940087924474014
8200 0.0926537658123019
8300 0.0921682793767533
8400 0.0918297812365588
8500 0.0916592933277715
8600 0.0914627218581847
8700 0.0913432802168151
8800 0.0913395413112383
8900 0.0909345859303115
9000 0.0904196690194128
9100 0.0909353316830064
9200 0.0904434233832576
9300 0.0899490843322525
9400 0.0893010216256659
9500 0.088866951379162
9600 0.0898260999388138
9700 0.0893337735087446
9800 0.0884808906337205
9900 0.0884764636312241
10000 0.0893490652674242
10100 0.0889711074209003
10200 0.0879289818573734
10300 0.088447869158263
10400 0.0881954260450164
10500 0.0879351136964013
10600 0.0877846235670486
10700 0.0875621885001323
10800 0.0872255226778187
10900 0.0871253609197423
11000 0.0871162393367899
11100 0.0866153214789352
11200 0.0862209906196696
11300 0.0847889155419858
11400 0.0852635864819331
11500 0.0856998038346241
11600 0.0855647830946267
11700 0.0853986974084678
11800 0.0852175764032787
11900 0.0847835830899594
12000 0.0846502639000215
12100 0.0846466485075829
12200 0.0843796229352748
12300 0.0839064533748131
12400 0.0834500996139853
12500 0.0866911865943305
12600 0.0836990793242064
12700 0.0838031653571854
12800 0.0842369293329364
12900 0.0839249742735355
13000 0.0829676407862007
13100 0.0828885504764987
13200 0.082890131920493
13300 0.0827193124791967
13400 0.0811941503377465
13500 0.0809132222168733
13600 0.0807041162593949
13700 0.080371777721435
13800 0.0802684614028902
13900 0.0802019372998561
14000 0.0800411426855228
14100 0.0803967007736785
14200 0.080403399305643
14300 0.0804013232423302
14400 0.0803770232629219
14500 0.0802839456154927
14600 0.080188330643701
14700 0.078820209228522
14800 0.0781032505056872
14900 0.0773378201240517
15000 0.0775180628674288
15100 0.0762072341008163
15200 0.0757603650908101
15300 0.0755508810718397
15400 0.0755447014255757
15500 0.0754037930894456
15600 0.0750908071689991
15700 0.0748501741321088
15800 0.0746414942741404
15900 0.0744109679589323
16000 0.076269453764066
16100 0.0810167848630636
16200 0.0807559462951822
16300 0.0805089331374565
16400 0.0804581381984835
16500 0.080456112222319
16600 0.0802881445685785
16700 0.0802905945408998
16800 0.0800508454171888
16900 0.0800923044225099
17000 0.0801934972016999
17100 0.0803097579979666
17200 0.0778169349756761
17300 0.0778988705641718
17400 0.077331393819532
17500 0.0769004023416444
17600 0.0769016213671426
17700 0.0769224854177804
17800 0.0766928565588037
17900 0.0762041818411296
18000 0.0758676761006481
18100 0.0763439277027582
18200 0.0765347246859607
18300 0.0765705453410667
18400 0.0788796308849847
18500 0.0770353732072876
18600 0.0770197118514695
18700 0.0770220053587978
18800 0.0774508373612842
18900 0.0778337649755595
19000 0.0778693387788573
19100 0.0778616976965859
19200 0.0779299291370669
19300 0.0779643978465991
19400 0.077418403130663
19500 0.0775988853203906
19600 0.0775082162575484
19700 0.0774831872406286
19800 0.0774784147501237
19900 0.0773447034053861
20000 0.0753517818753446
20100 0.0751591097064874
20200 0.0754113858076209
20300 0.0754521340831979
20400 0.0754074137040807
20500 0.0793993766748016
20600 0.0793372006264957
20700 0.0793340057179358
20800 0.0793482127936295
20900 0.0793472669329074
21000 0.0793977173098396
21100 0.0766327446562901
21200 0.0764034952890938
21300 0.0766167414230392
21400 0.0768027691525177
21500 0.077712402151708
21600 0.0776853340944694
21700 0.0780203042603671
21800 0.0764026571767664
21900 0.0779754198298819

==> Figures/even_w_sparsemax.txt <==
0 0.150554084639046
100 0.185658077811457
200 0.22454463481712
300 0.233972618858631
400 0.208162570719164
500 0.203599407417817
600 0.189790337959615
700 0.177197300897017
800 0.166263857385605
900 0.153568698249582
1000 0.152562485812366
1100 0.152462860343611
1200 0.146457795039254
1300 0.146831474487917
1400 0.143402153141173
1500 0.136306742892187
1600 0.131869529014329
1700 0.137649288336705
1800 0.134284807141367
1900 0.135066837541888
2000 0.13388115707705
2100 0.135790876306731
2200 0.135801250614983
2300 0.139473604024786
2400 0.142078008598438
2500 0.162236350750353
2600 0.159331013417642
2700 0.149666635362203
2800 0.146466513798679
2900 0.146932854187776
3000 0.150006717990477
3100 0.149343305583109
3200 0.149609571687825
3300 0.149627321147075
3400 0.150365437476313
3500 0.147474728370755
3600 0.144554558182594
3700 0.141172034903152
3800 0.139900641897624
3900 0.136950727739727
4000 0.135521446818751
4100 0.133316609522801
4200 0.129284065364319
4300 0.128470375764618
4400 0.128491384721407
4500 0.126033222394423
4600 0.126037884010342
4700 0.124334451387993
4800 0.123565686822889
4900 0.123535567483997
5000 0.123407625800367
5100 0.127280436907187
5200 0.123815743073315
5300 0.122969120432379
5400 0.122813517300114
5500 0.122796667184716
5600 0.124599465720446
5700 0.123415991340948
5800 0.122074358245967
5900 0.119606611440051
6000 0.115152755001925
6100 0.114601847019045
6200 0.113617263735966
6300 0.112400193141783
6400 0.107398811977686
6500 0.106726544345108
6600 0.106678528496295
6700 0.104648441710171
6800 0.103513037098886
6900 0.0982343316927298
7000 0.0971684116003701
7100 0.096630382307607
7200 0.0958759972058655
7300 0.0946458297100484
7400 0.0938570708223227
7500 0.0929983541440573
7600 0.0926414241860706
7700 0.0926310033452866
7800 0.0915281769269178
7900 0.0901879361816916
8000 0.0881602279103101
8100 0.0871536437610852
8200 0.0866558556984001
8300 0.086350889741103
8400 0.0867005916925268
8500 0.0860155922919947
8600 0.0855298710877334
8700 0.0861045058503153
8800 0.086125004505656
8900 0.0873815829167071
9000 0.0869767979219077
9100 0.0888916756777052
9200 0.0899743656843452
9300 0.0898902351061288
9400 0.0887105550644124
9500 0.0872380610229385
9600 0.0866555279152009
9700 0.0861618875566868
9800 0.0853843652452232
9900 0.0853861959882055
10000 0.0857815008887575
10100 0.0852648956835127
10200 0.086540880262822
10300 0.0871672591500701
10400 0.0885009348673535
10500 0.0885189097172036
10600 0.0871210051554129
10700 0.0879278224799601
10800 0.0896890211720526
10900 0.0901485416008032
11000 0.0901550964833728
11100 0.0907875945592741
11200 0.0909991664277113
11300 0.0915827292836198
11400 0.0904919083110505
11500 0.0886943074688096
11600 0.0881697322442906
11700 0.0885136570380485
11800 0.0878856168676473
11900 0.0882648802079189
12000 0.0881894950695942
12100 0.0881914003844276
12200 0.0875374333344484
12300 0.0874735746227465
12400 0.0871895455026505
12500 0.0845055704377503
12600 0.0860822447951204
12700 0.0856311943584988
12800 0.086358820185893
12900 0.0852007880630483
13000 0.0827211681806338
13100 0.0826754038394258
13200 0.0826915046095784
13300 0.0829367731305363
13400 0.0837326285377691
13500 0.0840331550604718
13600 0.0841348197108417
13700 0.0838945782586953
13800 0.0850368258294289
13900 0.0853442880217529
14000 0.0852014900038982
14100 0.0855974542226384
14200 0.084725266393298
14300 0.0847091704516734
14400 0.0836300109664983
14500 0.082265657867839
14600 0.0816418095510183
14700 0.079535432808166
14800 0.0816506611705569
14900 0.0817731834442281
15000 0.0818921724651629
15100 0.0817175773123992
15200 0.0814551823798545
15300 0.0819339230453262
15400 0.0819515456625849
15500 0.0835464983326163
15600 0.0821564389915517
15700 0.0819189370936318
15800 0.0809994128440012
15900 0.0792866883912297
16000 0.0772741945157969
16100 0.0752527324237108
16200 0.0754495269264016
16300 0.0749498210840645
16400 0.0744380544102974
16500 0.074430755361499
16600 0.0741346158102242
16700 0.0747136612501852
16800 0.0721897215719704
16900 0.0711275168479404
17000 0.0718727285048786
17100 0.0726485528720473
17200 0.0706687923800487
17300 0.0705758690668745
17400 0.0714596601680892
17500 0.0708706950637619
17600 0.0708756056551055
17700 0.0716110204931059
17800 0.0725993964467957
17900 0.0738686177432216
18000 0.0732839334972265
18100 0.0735646764568819
18200 0.0727907767692955
18300 0.072202413968736
18400 0.0713686708685133
18500 0.0715604851218482
18600 0.0710572120417517
18700 0.0710101659041892
18800 0.0694527313588202
18900 0.0691864681395803
19000 0.0696903818691352
19100 0.0696904633597913
19200 0.070481565224127
19300 0.0710039960672299
19400 0.0733021719578184
19500 0.0745216020687853
19600 0.0757188833685577
19700 0.0764595555999961
19800 0.0764834289621074
19900 0.0798120323176783
20000 0.0843992133676538
20100 0.0842622346521433
20200 0.0847848616734293
20300 0.087112679636417
20400 0.0877830563023262
20500 0.0815148062655427
20600 0.0806802262237115
20700 0.0797495788561162
20800 0.0795890999400792
20900 0.0796127614805482
21000 0.0791896259688324
21100 0.0819695150496806
21200 0.0801132564609714
21300 0.0777570073240193
21400 0.074817805416344
21500 0.0724899445346385
21600 0.0724725588840785
21700 0.0742622137084561
21800 0.0764652556020276
21900 0.0769703396486379

==> Figures/no_middle_bar_b_evidential.txt <==
0 0.396209049224854
2000 0.410860991477966
4000 0.410930758714676
6000 0.397404897212982
8000 0.410883077979088
10000 0.411333817243576
12000 0.411771500110626
14000 0.412310391664505
16000 0.412747740745544
18000 0.413154453039169
20000 0.413560724258423
22000 0.413963675498962
24000 0.427889448404312
26000 0.428355741500854
28000 0.428730136156082
30000 0.429101955890656
32000 0.399593704938889
34000 0.400026249885559
36000 0.400448566675186
38000 0.415591424703598
40000 0.416115462779999
42000 0.416605299711227
44000 0.417115610837936
46000 0.442389917373657
48000 0.442955583333969
50000 0.364460092782974
52000 0.364807713031769
54000 0.365153175592422
56000 0.365504819154739
58000 0.36584632396698
60000 0.366191071271896
62000 0.42443979382515
64000 0.424707841873169
66000 0.424981790781021
68000 0.425277781486511
70000 0.425558108091354
72000 0.382584619522095
74000 0.380054259300232
76000 0.380532997846603
78000 0.393989211320877
80000 0.394511210918427
82000 0.395428436994553
84000 0.395773935317993
86000 0.376141846179962
88000 0.376552391052246
90000 0.364038991928101
92000 0.36447046995163
94000 0.364906233549118
96000 0.365328830480576
98000 0.365844917297363
100000 0.416844743490219
102000 0.417154145240784
104000 0.399297517538071
106000 0.399638944864273
108000 0.399969583749771
110000 0.400366115570068
112000 0.400681614875793
114000 0.401003670692444
116000 0.401313149929047
118000 0.447013747692108
120000 0.447428542375565
122000 0.447909486293793
124000 0.448306369781494
126000 0.448700702190399
128000 0.44908898472786
130000 0.449468976259232
132000 0.499737578630447
134000 0.500100916624069
136000 0.500389939546585
138000 0.500661545991898
140000 0.500938141345978
142000 0.501210403442383
144000 0.501483285427094
146000 0.501814216375351
148000 0.467638862133026
150000 0.467728179693222
152000 0.448875838518143
154000 0.422738432884216
156000 0.422892504930496
158000 0.423093649744987
160000 0.423241451382637
162000 0.423376333713532
164000 0.423515474796295
166000 0.423663091659546
168000 0.479029592871666
170000 0.511674743890762
172000 0.6034762352705
174000 0.603572794795036
176000 0.603671535849571
178000 0.722108820080757
180000 0.721843409538269
182000 0.739302802085877
184000 0.739047473669052
186000 0.738791897892952
188000 0.738555032014847
190000 0.738292664289474
192000 0.738033607602119
194000 0.737714368104935
196000 0.737442171573639
198000 0.737171500921249
200000 0.736909699440002
202000 0.736626264452934
204000 0.736321777105331
206000 0.795626345276833
208000 0.795218968391418
210000 0.794787129759788
212000 0.794353994727135
214000 0.793933302164078
216000 0.744542789459228
218000 0.792577368021011
220000 0.931991106271744
222000 0.908493432402611
224000 0.907656475901604
226000 1.00865810513496
228000 1.00752719342709
230000 1.03805869221687
232000 1.03696874976158
234000 1.0358789741993
236000 1.03482288718224
238000 1.03372625112534
240000 1.03264751434326
242000 1.03131385445595
244000 1.03025811910629
246000 1.02919579744339
248000 1.02813790440559
250000 1.02706399559975
252000 1.02599593997002
254000 1.02466375231743
256000 1.02357664108276
258000 1.0225103199482
260000 1.02147352099419
262000 1.02040367722511
264000 1.01937114596367
266000 1.01805639266968
268000 1.01701403856277
270000 1.03028252720833
272000 1.02925503253937
274000 1.02817547917366
276000 1.0271434545517
278000 1.02587838768959
280000 1.02485613822937
282000 1.00286005735397
284000 1.00183147192001
286000 1.00081941485405
288000 0.999832493066788
290000 0.998618686199188
292000 0.978650176525116
294000 0.97773768901825
296000 0.976792502403259
298000 0.975885629653931
300000 1.01223926544189
302000 1.01109752655029
304000 1.03059397935867
306000 1.02965519428253
308000 1.04269688129425
310000 1.04174236059189
312000 1.04080382585526
314000 1.0396709561348
316000 1.03874136209488
318000 1.03782079219818
320000 1.03691618442535
322000 1.03600560426712
324000 1.03509160280228
326000 1.03395811319351
328000 1.03303521871567
330000 0.934892141819
332000 0.934088277816773
334000 0.933311986923218
336000 0.932523941993713
338000 0.931578969955444
340000 0.930821418762207
342000 0.93001811504364
344000 0.929257464408874
346000 0.928443837165833
348000 0.927642059326172
350000 0.926709055900574
352000 0.925952410697937
354000 0.92517261505127
356000 0.924395549297333
358000 0.923650825023651
360000 0.92287802696228
362000 0.921972692012787
364000 0.921204650402069
366000 0.920473265647888
368000 0.919771802425384
370000 0.919014155864716
372000 0.918292653560638
374000 0.917378509044647
376000 0.916671001911163
378000 0.915936052799225
380000 0.915177345275879
382000 0.914449727535248
384000 0.913730478286743
386000 0.912862932682037
388000 0.912136924266815
390000 0.91142657995224
392000 0.910682797431946
394000 0.909970355033874
396000 0.90927951335907
398000 0.893273186683655
400000 0.892571330070496
402000 0.89191107749939
404000 0.891204571723938
406000 0.890531301498413
408000 0.889812934398651
410000 0.869178807735443
412000 0.86851978302002
414000 0.867855048179626
416000 0.867174029350281
418000 0.866511619091034
420000 0.865823066234589
422000 0.865030133724213
424000 0.864389359951019
426000 0.863729321956635
428000 0.863091671466827
430000 0.862436366081238
432000 0.861799252033234
434000 0.861001336574554
436000 0.860389578342438
438000 0.859793615341186
440000 0.859166085720062
442000 0.858551955223083
444000 0.857946574687958
446000 0.857178723812103
448000 0.856574630737305
450000 0.85594357252121
452000 0.855354428291321
454000 0.854751646518707
456000 0.854130041599274
458000 0.853364908695221
460000 0.852770924568176
462000 0.852176415920258
464000 0.851576721668243
466000 0.850995278358459
468000 0.850402474403381
470000 0.849682700634003
472000 0.849078166484833
474000 0.848473370075226
476000 0.847894692420959
478000 0.847315216064453
480000 0.846739113330841
482000 0.846056973934174
484000 0.845495712757111
486000 0.844947350025177
488000 0.84440199136734
490000 0.860559511184692
492000 0.860008454322815
494000 0.859314632415771
496000 0.858775627613068
498000 0.85826860666275
500000 0.85769317150116
502000 0.857145869731903
504000 0.856629967689514
506000 0.855986428260803
508000 0.855479276180267
510000 0.854914128780365
512000 0.854374551773071
514000 0.853860628604889
516000 0.853353178501129
518000 0.852735567092896
520000 0.852224445343018
522000 0.851706004142761
524000 0.851164186000824
526000 0.850654828548431
528000 0.85019017457962
530000 0.849564063549042
532000 0.849071288108826
534000 0.848555505275726
536000 0.848019146919251
538000 0.847525489330292
540000 0.847028958797455
542000 0.846432912349701
544000 0.845945131778717
546000 0.845471858978271
548000 0.845002734661102
550000 0.84451447725296
552000 0.84402539730072
554000 0.84343079328537
556000 0.842939746379852
558000 0.842471373081207
560000 0.842015838623047
562000 0.841534698009491
564000 0.757717645168304
566000 0.757148945331574
568000 0.756714975833893
570000 0.756254458427429
572000 0.755800867080688
574000 0.75534633398056
576000 0.754892086982727
578000 0.754314017295837
580000 0.753858494758606
582000 0.753423023223877
584000 0.752991032600403
586000 0.752545833587646
588000 0.752086329460144
590000 0.751537299156189
592000 0.751069986820221
594000 0.750660610198975
596000 0.750209069252014
598000 0.749759685993195
600000 0.749332284927368
602000 0.732733345031738
604000 0.716429138183594
606000 0.672434544563293
608000 0.672069185972214
610000 0.671726930141449
612000 0.671364593505859
614000 0.670901614427567
616000 0.670506179332733
618000 0.670123833417893
620000 0.669743376970291
622000 0.669362670183182
624000 0.669006073474884
626000 0.668578094244003
628000 0.668204742670059
630000 0.667841100692749
632000 0.667481470108032
634000 0.667149293422699
636000 0.666798460483551
638000 0.666339331865311
640000 0.6660151720047
642000 0.665661668777466
644000 0.665301597118378
646000 0.664940756559372
648000 0.664590907096863
650000 0.664138919115067
652000 0.663806027173996
654000 0.663458210229874
656000 0.663107454776764
658000 0.662754398584366
660000 0.662411159276962
662000 0.661972165107727
664000 0.661631178855896
666000 0.661292392015457
668000 0.660935038328171
670000 0.660608506202698
672000 0.660240799188614
674000 0.659821045398712
676000 0.659479832649231
678000 0.659131443500519
680000 0.658807671070099
682000 0.658491617441177
684000 0.658159029483795
686000 0.657760870456696
688000 0.657423233985901
690000 0.657108545303345
692000 0.656775438785553
694000 0.656428962945938
696000 0.65612770318985
698000 0.655749142169952
700000 0.655428278446198
702000 0.655078566074371
704000 0.654748165607452
706000 0.654441493749619
708000 0.654115813970566
710000 0.653717201948166
712000 0.653400218486786
714000 0.653096669912338
716000 0.652785605192184
718000 0.652459710836411
720000 0.652147459983826
722000 0.651763999462128
724000 0.651461905241013
726000 0.651163774728775
728000 0.650864773988724
730000 0.650546032190323
732000 0.650244140625
734000 0.649857306480408
736000 0.649542325735092
738000 0.649234306812286
740000 0.648890924453735
742000 0.648576110601425
744000 0.648259502649307
746000 0.628752499818802
748000 0.628469628095627
750000 0.62817046046257
752000 0.62785507440567
754000 0.627575784921646
756000 0.62727854847908
758000 0.626909166574478
760000 0.626592832803726
762000 0.626309984922409
764000 0.626011145114899
766000 0.625718110799789
768000 0.625428956747055
770000 0.625036412477493
772000 0.624736911058426
774000 0.624441933631897
776000 0.624135273694992
778000 0.623821765184402
780000 0.623489099740982
782000 0.62308566570282
784000 0.622756856679916
786000 0.622446405887604
788000 0.622122710943222
790000 0.621823728084564
792000 0.621527624130249
794000 0.621133029460907
796000 0.620841300487518
798000 0.620550674200058
800000 0.620249801874161
802000 0.619963020086288
804000 0.619661504030228
806000 0.61931226849556
808000 0.619025284051895
810000 0.618719506263733
812000 0.618416482210159
814000 0.601344001293182
816000 0.601064038276672
818000 0.600722479820252
820000 0.600444400310516
822000 0.60018852353096
824000 0.599902933835983
826000 0.599603623151779
828000 0.599333429336548
830000 0.598987656831741
832000 0.5986965239048
834000 0.598414254188538
836000 0.598140603303909
838000 0.597868114709854
840000 0.597605162858963
842000 0.597259050607681
844000 0.597005838155746
846000 0.596720826625824
848000 0.596475505828857
850000 0.596202027797699
852000 0.595924443006515
854000 0.595608872175217
856000 0.595350241661072
858000 0.595082688331604
860000 0.594828987121582
862000 0.594552493095398
864000 0.594302147626877
866000 0.594002038240433
868000 0.593755275011063
870000 0.593528914451599
872000 0.593258488178253
874000 0.593009543418884
876000 0.592786353826523
878000 0.592477381229401
880000 0.592236649990082
882000 0.591982209682465
884000 0.591740089654923
886000 0.591502594947815
888000 0.591267883777618
890000 0.590947115421295
892000 0.59069926738739
894000 0.590442055463791
896000 0.590209460258484
898000 0.589972168207169
900000 0.589738172292709
902000 0.589425468444824
904000 0.589174485206604
906000 0.588941442966461
908000 0.588696455955505
910000 0.588460892438889
912000 0.588208925724029
914000 0.587926208972931
916000 0.587681537866592
918000 0.587446981668472
920000 0.587254911661148
922000 0.587024116516113
924000 0.586811703443527
926000 0.586547213792801
928000 0.586336803436279
930000 0.58610942363739
932000 0.585886800289154
934000 0.585664480924606
936000 0.585455703735352
938000 0.585190439224243
940000 0.584991097450256
942000 0.584780871868134
944000 0.584558117389679
946000 0.584356188774109
948000 0.584136998653412
950000 0.583854794502258
952000 0.583629310131073
954000 0.583415424823761
956000 0.583198982477188
958000 0.583016788959503
960000 0.58279921412468
962000 0.582543957233429
964000 0.582329535484314
966000 0.58212816119194
968000 0.581930232048035
970000 0.581759035587311
972000 0.581551426649094
974000 0.581330609321594
976000 0.581141656637192
978000 0.580936986207962
980000 0.580753934383392
982000 0.580549186468124
984000 0.580366152524948
986000 0.580158495903015
988000 0.579978775978088
990000 0.579786121845245
992000 0.579597187042236
994000 0.579416704177856
996000 0.579232078790665
998000 0.521996629238129
1000000 0.521832424402237
1002000 0.521674883365631
1004000 0.521503639221191
1006000 0.521354722976685
1008000 0.521185052394867
1010000 0.520998853445053
1012000 0.520836782455444
1014000 0.520653611421585
1016000 0.520490556955338
1018000 0.520327663421631
1020000 0.520183962583542
1022000 0.519981616735458
1024000 0.519802588224411
1026000 0.519646489620209
1028000 0.519480329751968
1030000 0.519345992803574
1032000 0.519199550151825
1034000 0.519001019001007
1036000 0.518847000598907
1038000 0.518683612346649
1040000 0.535045796632767
1042000 0.53488130569458
1044000 0.534723436832428
1046000 0.534556585550308
1048000 0.534396243095398
1050000 0.534230810403824
1052000 0.534076368808746
1054000 0.533915078639984
1056000 0.533777648210526
1058000 0.533600670099258
1060000 0.533467203378677
1062000 0.533344745635986
1064000 0.533231729269028
1066000 0.533110648393631
1068000 0.532990175485611
1070000 0.532832336425781
1072000 0.532690382003784
1074000 0.532556158304214
1076000 0.532428777217865
1078000 0.532301378250122
1080000 0.532171702384949
1082000 0.532024836540222
1084000 0.531893157958984
1086000 0.531762886047363
1088000 0.531643497943878
1090000 0.531513172388077
1092000 0.531387275457382
1094000 0.531225788593292
1096000 0.531107324361801
1098000 0.53097248673439
1100000 0.530850160121918
1102000 0.530724781751633
1104000 0.530631566047668
1106000 0.530474352836609
1108000 0.53036675453186
1110000 0.530232870578766
1112000 0.530113732814789
1114000 0.52999781370163
1116000 0.529873323440552
1118000 0.529745644330978
1120000 0.529645264148712
1122000 0.529542380571365
1124000 0.52945904135704
1126000 0.529344695806503
1128000 0.529261755943298
1130000 0.529140967130661
1132000 0.529042363166809
1134000 0.528954899311066
1136000 0.528874218463898
1138000 0.52877476811409
1140000 0.528669530153275
1142000 0.528517520427704
1144000 0.528402370214462
1146000 0.528310298919678
1148000 0.528206962347031
1150000 0.52810350060463
1152000 0.528002941608429
1154000 0.527896338701248
1156000 0.527785915136337
1158000 0.527678316831589
1160000 0.527593147754669
1162000 0.527509737014771
1164000 0.52742086648941
1166000 0.527328443527222
1168000 0.527228569984436
1170000 0.527137041091919
1172000 0.527061522006989
1174000 0.526971358060837
1176000 0.526859557628632
1178000 0.526744323968887
1180000 0.52665131688118
1182000 0.526565432548523
1184000 0.526483917236328
1186000 0.526390326023102
1188000 0.526313894987106
1190000 0.526233077049255
1192000 0.526137071847916
1194000 0.526057475805283
1196000 0.525977939367294
1198000 0.525873345136642
1200000 0.525810110569
1202000 0.525722086429596
1204000 0.525651413202286
1206000 0.52558616399765
1208000 0.525506037473679
1210000 0.525447106361389
1212000 0.525373923778534
1214000 0.525275123119354
1216000 0.490105777978897
1218000 0.49004619717598
1220000 0.489982259273529
1222000 0.489946568012238
1224000 0.489876335859299
1226000 0.489800477027893
1228000 0.489742654561996
1230000 0.489688450098038
1232000 0.489642864465713
1234000 0.489581626653671
1236000 0.489531570672989
1238000 0.489444106817245
1240000 0.489371532201767
1242000 0.489319491386414
1244000 0.489270949363709
1246000 0.489194828271866
1248000 0.489116442203522
1250000 0.489035898447037
1252000 0.488972043991089
1254000 0.488899707794189
1256000 0.48883211016655
1258000 0.488770341873169
1260000 0.488714730739593
1262000 0.488669019937515
1264000 0.488638746738434
1266000 0.488588058948517
1268000 0.488543158769608
1270000 0.488505262136459
1272000 0.488460963964462
1274000 0.488406097888947
1276000 0.488348895311356
1278000 0.48832888007164
1280000 0.488316541910171
1282000 0.488263928890228
1284000 0.488230186700821
1286000 0.488169276714325
1288000 0.488122355937958
1290000 0.488073039054871
1292000 0.48802365064621
1294000 0.48797190785408
1296000 0.487905472517014
1298000 0.487882328033447
1300000 0.487831860780716
1302000 0.487794041633606
1304000 0.487759280204773
1306000 0.487721753120422
1308000 0.487671583890915
1310000 0.48763033747673
1312000 0.487584125995636
1314000 0.48752960562706
1316000 0.487487733364105
1318000 0.487471854686737
1320000 0.487433707714081
1322000 0.487398219108582
1324000 0.487354785203934
1326000 0.487329286336899
1328000 0.487290757894516
1330000 0.487250763177872
1332000 0.487234950065613
1334000 0.487182146310806
1336000 0.487155503034592
1338000 0.487122529745102
1340000 0.470954346656799
1342000 0.47092496752739
1344000 0.470891630649567
1346000 0.470848160982132
1348000 0.444578966498375
1350000 0.444542518258095
1352000 0.444516643881798
1354000 0.444505679607391
1356000 0.444488909840584
1358000 0.444470039010048
1360000 0.444452798366547
1362000 0.444421270489693
1364000 0.444381529092789
1366000 0.444371193647385
1368000 0.444333744049072
1370000 0.444305640459061
1372000 0.444284328818321
1374000 0.444263696670532
1376000 0.444238615036011
1378000 0.444202882051468
1380000 0.444173675775528
1382000 0.444135496020317
1384000 0.444108745455742
1386000 0.444091093540192
1388000 0.444075232744217
1390000 0.44404963850975
1392000 0.444004932045937
1394000 0.443976175785065
1396000 0.443961405754089
1398000 0.443939116597176
1400000 0.443927854299545
1402000 0.443886733055115
1404000 0.392319232225418
1406000 0.392293936014175
1408000 0.392280527949333
1410000 0.392263308167458
1412000 0.392243424057961
1414000 0.39221223294735
1416000 0.392190408706665
1418000 0.392161589860916
1420000 0.392140746116638
1422000 0.39212808907032
1424000 0.392129245400429
1426000 0.392125517129898
1428000 0.3920963793993
1430000 0.392066144943237
1432000 0.392034235596657
1434000 0.392016685009003
1436000 0.392010635137558
1438000 0.391990953683853
1440000 0.391981601715088
1442000 0.391967681050301
1444000 0.391933375597
1446000 0.391911551356316
1448000 0.391899612545967
1450000 0.391894587874413
1452000 0.391893875598907
1454000 0.391874435544014
1456000 0.391855010390282
1458000 0.391842865943909
1460000 0.391835752129555
1462000 0.39183346927166
1464000 0.391831701993942
1466000 0.391816973686218
1468000 0.391792649030685
1470000 0.391772443056107
1472000 0.391765174269676
1474000 0.391741406917572
1476000 0.391745001077652
1478000 0.373355609178543
1480000 0.373337140679359
1482000 0.37331585586071
1484000 0.373285421729088
1486000 0.373292690515518
1488000 0.373279675841331
1490000 0.373240622878075
1492000 0.35107127726078
1494000 0.351049414277077
1496000 0.351033246517181
1498000 0.351017001271248
1500000 0.351006323099136
1502000 0.350984582304955
1504000 0.350968563556671
1506000 0.350943112373352
1508000 0.350919422507286
1510000 0.350886812806129
1512000 0.350858536362648
1514000 0.350818118453026
1516000 0.350796368718147
1518000 0.350770315527916
1520000 0.350746631622314
1522000 0.350723153352737
1524000 0.350710278749466
1526000 0.350680664181709
1528000 0.350661784410477
1530000 0.350644505023956
1532000 0.350639256834984
1534000 0.350618287920952
1536000 0.350604939460754
1538000 0.350578692555428
1540000 0.350564768910408
1542000 0.350557297468185
1544000 0.350548058748245
1546000 0.35053531229496
1548000 0.350513461232185
1550000 0.350501242280006
1552000 0.350498160719871
1554000 0.350487807393074
1556000 0.350459441542625
1558000 0.350437700748444
1560000 0.350425323843956
1562000 0.350414854288101
1564000 0.350406816601753
1566000 0.350387325882912
1568000 0.35036389529705
1570000 0.350348478555679
1572000 0.350334647297859
1574000 0.350310894846916
1576000 0.350310581922531
1578000 0.350301039218903
1580000 0.350269114971161
1582000 0.350257679820061
1584000 0.350232639908791
1586000 0.350221547484398
1588000 0.350209122896194
1590000 0.350182783603668
1592000 0.35016924738884
1594000 0.35014380812645
1596000 0.350126650929451
1598000 0.350113469362259
1600000 0.350098928809166
1602000 0.350077328085899
1604000 0.350053423643112
1606000 0.350055050849915
1608000 0.350032216310501
1610000 0.349994137883186
1612000 0.349972650408745
1614000 0.349955421686172
1616000 0.349940812587738
1618000 0.349924495816231
1620000 0.349899592995644
1622000 0.349877017736435
1624000 0.349860590696335
1626000 0.349847024679184
1628000 0.349821308255196
1630000 0.349818313121796
1632000 0.349811282753944
1634000 0.349798142910004
1636000 0.34978823363781
1638000 0.349784904718399
1640000 0.349781572818756
1642000 0.349776500463486
1644000 0.349757233262062
1646000 0.289279797673225
1648000 0.289270651340485
1650000 0.289258816838264
1652000 0.289253804087639
1654000 0.289258402585983
1656000 0.289237481355667
1658000 0.289225366711617
1660000 0.289226290583611
1662000 0.289211392402649
1664000 0.28920516371727
1666000 0.289209452271461
1668000 0.289196756482124
1670000 0.27089027762413
1672000 0.270902815461159
1674000 0.270904496312141
1676000 0.270901104807854
1678000 0.270899721980095
1680000 0.270896190404892
1682000 0.270887657999992
1684000 0.270882368087769
1686000 0.270892623066902
1688000 0.270894384384155
1690000 0.270897543430328
1692000 0.270895463228226
1694000 0.270895847678185
1696000 0.270889601111412
1698000 0.270885664224625
1700000 0.270865768194199
1702000 0.270859378576279
1704000 0.270844674110413
1706000 0.270852166414261
1708000 0.270848068594933
1710000 0.27085008919239
1712000 0.27084396481514
1714000 0.270851427316666
1716000 0.270858845114708
1718000 0.270851984620094
1720000 0.270856529474258
1722000 0.270852291584015
1724000 0.270851770043373
1726000 0.270851147174835
1728000 0.270851892232895
1730000 0.270858019590378
1732000 0.270858910679817
1734000 0.270854195952415
1736000 0.270858117938042
1738000 0.270850518345833
1740000 0.270847320556641
1742000 0.2708421677351
1744000 0.270830476284027
1746000 0.270834374427795
1748000 0.270840284228325
1750000 0.270853593945503
1752000 0.270856010913849
1754000 0.27085217833519
1756000 0.270853531360626
1758000 0.270860895514488
1760000 0.270861178636551
1762000 0.270863500237465
1764000 0.270863065123558
1766000 0.270851078629494
1768000 0.270854997634888
1770000 0.270856305956841
1772000 0.270860773324966
1774000 0.270865675806999
1776000 0.270858010649681
1778000 0.270848470926285
1780000 0.270841833949089
1782000 0.270842432975769
1784000 0.270844894647598
1786000 0.270841291546822
1788000 0.270847150683403
1790000 0.27085597217083
1792000 0.270864459872246
1794000 0.270865997672081
1796000 0.270865708589554
1798000 0.270875236392021
1800000 0.270878255367279
1802000 0.270883238315582
1804000 0.27087664604187
1806000 0.270887240767479
1808000 0.270894482731819
1810000 0.270892348885536
1812000 0.270901203155518
1814000 0.270914125442505
1816000 0.270920988917351
1818000 0.27091663479805
1820000 0.270910200476646
1822000 0.270902368426323
1824000 0.270899054408073
1826000 0.270900756120682
1828000 0.270905807614326
1830000 0.270904651284218
1832000 0.270915615558624
1834000 0.270920410752296
1836000 0.270929476618767
1838000 0.270931541919708
1840000 0.270926374197006
1842000 0.270925417542458
1844000 0.27092310488224
1846000 0.270917764306068
1848000 0.270943820476532
1850000 0.270961916446686
1852000 0.270966401696205
1854000 0.270971766114235
1856000 0.270979076623917
1858000 0.270976004004478
1860000 0.255974027514458
1862000 0.255988419055939
1864000 0.255982606112957
1866000 0.255981896817684
1868000 0.255985783040524
1870000 0.255994346737862
1872000 0.255988804996014
1874000 0.256007105112076
1876000 0.256004589796066
1878000 0.256006364524364
1880000 0.256010274589062
1882000 0.256020241230726
1884000 0.256033036112785
1886000 0.256020367145538
1888000 0.256023018062115
1890000 0.256024286150932
1892000 0.256010320782661
1894000 0.256012035906315
1896000 0.256031809002161
1898000 0.25604529902339
1900000 0.25605551302433
1902000 0.25606422945857
1904000 0.256060300022364
1906000 0.256056459248066
1908000 0.256055948883295
1910000 0.256058151274919
1912000 0.256069334596395
1914000 0.256067382544279
1916000 0.25608292222023
1918000 0.25607156008482
1920000 0.256082741171122
1922000 0.256092479079962
1924000 0.256093536317348
1926000 0.256100284308195
1928000 0.256105464696884
1930000 0.256109999120235
1932000 0.256110624223948
1934000 0.256113314628601
1936000 0.256111355125904
1938000 0.256113725155592
1940000 0.256124597042799
1942000 0.25613112449646
1944000 0.256134004890919
1946000 0.256149982661009
1948000 0.256151702255011
1950000 0.256152318418026
1952000 0.256155913323164
1954000 0.256156416982412
1956000 0.256174491345882
1958000 0.256178434193134
1960000 0.256182323396206
1962000 0.256175231933594
1964000 0.256176520138979
1966000 0.25617742612958
1968000 0.256179121136665
1970000 0.256185599416494
1972000 0.256187005341053
1974000 0.25618444532156
1976000 0.256183826178312
1978000 0.256211579591036
1980000 0.256212518364191
1982000 0.25622725263238
1984000 0.256234496831894
1986000 0.25623253211379
1988000 0.256232841312885
1990000 0.256233780831099
1992000 0.256231485307217
1994000 0.256234743446112
1996000 0.256243855506182
1998000 0.25625184327364
2000000 0.256251652538776
2002000 0.256249635666609
2004000 0.256250622868538
2006000 0.256243191659451
2008000 0.256243262439966
2010000 0.256246973574162
2012000 0.25624371394515
2014000 0.256253819912672
2016000 0.237370237708092
2018000 0.23737685829401
2020000 0.237380705028772
2022000 0.237372800707817
2024000 0.237358003854752
2026000 0.237345243245363
2028000 0.237341973930597
2030000 0.237343372404575
2032000 0.237347915023565
2034000 0.237345223128796
2036000 0.237341825664043
2038000 0.23735194131732
2040000 0.237347961217165
2042000 0.237345171719789
2044000 0.237345121055841
2046000 0.237340755015612
2048000 0.237345518171787
2050000 0.237351440638304
2052000 0.237354167550802
2054000 0.237355656921864
2056000 0.237356517463923
2058000 0.237364965677261
2060000 0.237369024753571
2062000 0.237372262775898
2064000 0.237378823757172
2066000 0.237366276234388
2068000 0.23735614195466
2070000 0.237353502213955
2072000 0.237346966564655
2074000 0.23735446408391
2076000 0.237353513389826
2078000 0.237341451644897
2080000 0.23734810128808
2082000 0.23735296279192
2084000 0.237352798134089
2086000 0.237350076436996
2088000 0.23735069707036
2090000 0.23734252601862
2092000 0.237352840602398
2094000 0.237356202304363
2096000 0.237351838499308
2098000 0.237367009371519
2100000 0.237382565438747
2102000 0.237390875071287
2104000 0.237383334338665
2106000 0.237393186241388
2108000 0.237400212138891
2110000 0.237407742440701
2112000 0.237413993477821
2114000 0.237410963326693
2116000 0.237425070255995
2118000 0.237433777749538
2120000 0.237427765130997
2122000 0.237422686815262
2124000 0.237418591231108
2126000 0.237424425780773
2128000 0.23743000626564
2130000 0.237421417236328
2132000 0.237423855811357
2134000 0.237439877539873
2136000 0.23742883130908
2138000 0.237431362271309
2140000 0.237431791424751
2142000 0.237437706440687
2144000 0.237449724972248
2146000 0.237448016554117
2148000 0.23744995445013
2150000 0.237462518364191
2152000 0.237476419657469
2154000 0.237476287782192
2156000 0.23748067766428
2158000 0.237477344274521
2160000 0.237488689273596
2162000 0.237500853836536
2164000 0.237499308586121
2166000 0.237496683001518
2168000 0.237504862248898
2170000 0.237504682689905
2172000 0.237505983561277
2174000 0.237500929832458
2176000 0.237506523728371
2178000 0.237508118152618
2180000 0.237508465349674
2182000 0.237514162063599
2184000 0.237514828145504
2186000 0.237532511353493
2188000 0.237547331303358
2190000 0.237551628798246
2192000 0.237548842281103
2194000 0.237553617358208
2196000 0.237549284845591
2198000 0.237547529488802
2200000 0.237551695853472
2202000 0.237556276470423
2204000 0.23755893483758
2206000 0.237567243725061
2208000 0.237568698823452
2210000 0.237562868744135
2212000 0.197225716710091
2214000 0.197223015874624
2216000 0.197212222218513
2218000 0.197211743891239
2220000 0.19721847474575
2222000 0.197219978272915
2224000 0.197221873700619
2226000 0.197218896448612
2228000 0.197214832156897
2230000 0.197214837372303
2232000 0.197212555259466
2234000 0.197208242118359
2236000 0.197209765762091
2238000 0.197202797979116
2240000 0.197198773920536
2242000 0.197199562191963
2244000 0.197205198556185
2246000 0.197202434390783
2248000 0.197201542556286
2250000 0.19720057323575
2252000 0.197201137989759
2254000 0.197201056778431
2256000 0.197210010886192
2258000 0.197205871343613
2260000 0.197209638357162
2262000 0.197211356461048
2264000 0.197211281210184
2266000 0.197212187945843
2268000 0.197214967757463
2270000 0.197214183211327
2272000 0.197213751077652
2274000 0.197213444113731
2276000 0.197214877605438
2278000 0.197212047129869

==> Figures/no_middle_bar_b_softmax.txt <==
0 0.316146475076675
2000 0.316808128356934
4000 0.316993409395218
6000 0.317393553256989
8000 0.335762816667557
10000 0.336137211322784
12000 0.336514866352081
14000 0.336989665031433
16000 0.337379235029221
18000 0.337763464450836
20000 0.338155561685562
22000 0.338543856143951
24000 0.325395828485489
26000 0.325860905647278
28000 0.326234185695648
30000 0.326606515049934
32000 0.326985794305801
34000 0.327359974384308
36000 0.32773135304451
38000 0.328176608681679
40000 0.328537577390671
42000 0.328888285160065
44000 0.32924770116806
46000 0.329599457979202
48000 0.329947417974472
50000 0.330365467071533
52000 0.330704638361931
54000 0.331033426523209
56000 0.331360879540443
58000 0.33168717622757
60000 0.332020044326782
62000 0.332412081956863
64000 0.332731914520264
66000 0.333039671182632
68000 0.333364939689636
70000 0.333677306771278
72000 0.312031924724579
74000 0.298774945735931
76000 0.299038577079773
78000 0.299304193258286
80000 0.299572020769119
82000 0.303463935852051
84000 0.303620222210884
86000 0.303812709450722
88000 0.303966343402863
90000 0.304124146699905
92000 0.304270598292351
94000 0.304417344927788
96000 0.304564091563225
98000 0.304738679528236
100000 0.304231107234955
102000 0.304413080215454
104000 0.304591166973114
106000 0.304772120714188
108000 0.304951351881027
110000 0.305164650082588
112000 0.305329564213753
114000 0.305495032668114
116000 0.305656933784485
118000 0.324656546115875
120000 0.324856626987457
122000 0.325086033344269
124000 0.325273358821869
126000 0.32546511888504
128000 0.325653690099716
130000 0.325838160514832
132000 0.326021188497543
134000 0.326235580444336
136000 0.326406174898148
138000 0.326572012901306
140000 0.326734733581543
142000 0.326900494098663
144000 0.327063125371933
146000 0.327264565229416
148000 0.301726752519608
150000 0.301771724224091
152000 0.320767343044281
154000 0.320771932601929
156000 0.320783644914627
158000 0.320796263217926
160000 0.320796084403992
162000 0.320797115564346
164000 0.320795118808746
166000 0.320802587270737
168000 0.320809531211853
170000 0.320810294151306
172000 0.353314673900604
174000 0.353323358297348
176000 0.353327918052673
178000 0.374097812175751
180000 0.374055856466293
182000 0.374007695913315
184000 0.373963636159897
186000 0.373917073011398
188000 0.373879146575928
190000 0.373825079202652
192000 0.37377981543541
194000 0.373717826604843
196000 0.373661208152771
198000 0.373603951931
200000 0.373548132181168
202000 0.37348410487175
204000 0.373419851064682
206000 0.373343443870544
208000 0.373286265134811
210000 0.373223966360092
212000 0.373154592514038
214000 0.373093181848526
216000 0.373028391599655
218000 0.372943669557571
220000 0.396528369188309
222000 0.419100445508957
224000 0.419012850522995
226000 0.418922770023346
228000 0.418836385011673
230000 0.442276304960251
232000 0.442208206653595
234000 0.442143446207046
236000 0.442070859670639
238000 0.442003530263901
240000 0.441933292150497
242000 0.441842490434647
244000 0.44176145195961
246000 0.441681802272797
248000 0.441608023643494
250000 0.441532188653946
252000 0.441456532478332
254000 0.441340374946594
256000 0.441244375705719
258000 0.441159552335739
260000 0.441069102287292
262000 0.440975475311279
264000 0.440890538692474
266000 0.440774071216583
268000 0.440681207180023
270000 0.426300418376923
272000 0.426229935884476
274000 0.426149255037308
276000 0.426082015037537
278000 0.425991362333298
280000 0.425914287567139
282000 0.446795225143433
284000 0.446655380725861
286000 0.446521860361099
288000 0.446398788690567
290000 0.446239727735519
292000 0.446104234457016
294000 0.445985507965088
296000 0.445855951309204
298000 0.445729154348373
300000 0.465382713079453
302000 0.465227961540222
304000 0.44467808008194
306000 0.444561088085175
308000 0.430468595027924
310000 0.430344378948212
312000 0.430228513479233
314000 0.430079907178879
316000 0.429961007833481
318000 0.429843801259994
320000 0.42972999215126
322000 0.429618299007416
324000 0.429498708248138
326000 0.429350036382675
328000 0.429216885566711
330000 0.40510910153389
332000 0.404984724521637
334000 0.404861330986023
336000 0.404737097024918
338000 0.404584604501724
340000 0.40444324016571
342000 0.404300934076309
344000 0.404165762662888
346000 0.404023039340973
348000 0.403869611024857
350000 0.403702044487
352000 0.40357004404068
354000 0.403431594371796
356000 0.403292322158813
358000 0.403164774179459
360000 0.403019165992737
362000 0.402846664190292
364000 0.402687174081802
366000 0.402547615766525
368000 0.402405405044556
370000 0.402255254983902
372000 0.402114462852478
374000 0.401927071809769
376000 0.401784956455231
378000 0.401636236906052
380000 0.40146923661232
382000 0.401319301128387
384000 0.401168930530548
386000 0.400990813970566
388000 0.40083931684494
390000 0.400688004493713
392000 0.400529211759567
394000 0.400370699167252
396000 0.4002121925354
398000 0.415130251646042
400000 0.414976841211319
402000 0.4148313164711
404000 0.414670091867447
406000 0.414522659778595
408000 0.414356398582458
410000 0.433926099538803
412000 0.433744549751282
414000 0.433561432361603
416000 0.433377146720886
418000 0.433189868927002
420000 0.433002144098282
422000 0.432783526182175
424000 0.432598960399628
426000 0.43240219950676
428000 0.432220095396042
430000 0.432031136751175
432000 0.431850272417068
434000 0.431617456674576
436000 0.43144319653511
438000 0.431263744831085
440000 0.431073218584061
442000 0.430886858701706
444000 0.430697751045227
446000 0.430462694168091
448000 0.430275303125381
450000 0.430088526010513
452000 0.429896903038025
454000 0.429704028367996
456000 0.429503005743027
458000 0.429250276088715
460000 0.429051387310028
462000 0.428855675458908
464000 0.428660500049591
466000 0.428473681211472
468000 0.42827957868576
470000 0.428038716316223
472000 0.427830666303635
474000 0.427630823850632
476000 0.427429330348969
478000 0.427229911088943
480000 0.427032256126404
482000 0.426801031827927
484000 0.426604813337326
486000 0.426412528753281
488000 0.426214855909348
490000 0.409280467033386
492000 0.409090405702591
494000 0.408847141265869
496000 0.408654630184174
498000 0.408472490310669
500000 0.408271217346191
502000 0.408079302310944
504000 0.407888168096542
506000 0.407654470205307
508000 0.407467532157898
510000 0.407253634929657
512000 0.40705292224884
514000 0.406861633062363
516000 0.406671804189682
518000 0.406428450345993
520000 0.406227076053619
522000 0.40602730512619
524000 0.405831402540207
526000 0.405640649795532
528000 0.40545312166214
530000 0.405215060710907
532000 0.405019873380661
534000 0.404808270931244
536000 0.404608178138733
538000 0.404414665699005
540000 0.404206949472427
542000 0.403965109586716
544000 0.403768426179886
546000 0.403580033779144
548000 0.403387856483459
550000 0.403187263011932
552000 0.402984046936035
554000 0.402732408046722
556000 0.402532613277435
558000 0.40233062505722
560000 0.402127748727798
562000 0.401924401521683
564000 0.401709496974945
566000 0.401461434364319
568000 0.401274251937866
570000 0.401075303554535
572000 0.400874280929565
574000 0.400672364234924
576000 0.400471860170364
578000 0.400223028659821
580000 0.4000164270401
582000 0.399823063611984
584000 0.399634975194931
586000 0.399440002441406
588000 0.399237614870071
590000 0.398992031812668
592000 0.398789155483246
594000 0.398597186803818
596000 0.398389858007431
598000 0.398187828063965
600000 0.397991043329239
602000 0.397750318050385
604000 0.397552859783173
606000 0.397360825538635
608000 0.397166359424591
610000 0.396976834535599
612000 0.396786677837372
614000 0.396539545059204
616000 0.396325904130936
618000 0.396122634410858
620000 0.395921844244003
622000 0.395717775821686
624000 0.395524847507477
626000 0.395295369625092
628000 0.39508866071701
630000 0.394888645410538
632000 0.394689828157425
634000 0.394502508640289
636000 0.394309520721436
638000 0.394058901071548
640000 0.393870693445206
642000 0.393668407201767
644000 0.393471556901932
646000 0.39326708316803
648000 0.393065422773361
650000 0.39281359910965
652000 0.392624396085739
654000 0.392427730560303
656000 0.39223455786705
658000 0.392033267021179
660000 0.391842913627625
662000 0.391591119766235
664000 0.391392928361893
666000 0.39120260477066
668000 0.390993839502335
670000 0.390808814764023
672000 0.390596890449524
674000 0.390353864431381
676000 0.390158605575562
678000 0.389953726530075
680000 0.389760237932205
682000 0.389565706253052
684000 0.389372497797012
686000 0.389132565259933
688000 0.388939839601517
690000 0.388742858171463
692000 0.388543343544006
694000 0.38834233880043
696000 0.388156449794769
698000 0.387921565771103
700000 0.387731665372849
702000 0.387528359889984
704000 0.387326723337173
706000 0.387135094404221
708000 0.38693819642067
710000 0.386696624755859
712000 0.386506640911102
714000 0.386318236589432
716000 0.386127215623856
718000 0.38593225479126
720000 0.385747081041336
722000 0.385509651899338
724000 0.385318654775619
726000 0.385123008489609
728000 0.384932082891464
730000 0.384740543365479
732000 0.384549534320831
734000 0.384297800064087
736000 0.384110361337662
738000 0.383911961317062
740000 0.38369756937027
742000 0.383495533466339
744000 0.38330163359642
746000 0.383069735765457
748000 0.382881444692612
750000 0.382690119743347
752000 0.382492500543594
754000 0.382300502061844
756000 0.382108241319656
758000 0.381867355108261
760000 0.381667602062225
762000 0.381472182273865
764000 0.381278032064438
766000 0.38107208609581
768000 0.380876415967941
770000 0.380624681711197
772000 0.380423086881638
774000 0.380224990844727
776000 0.38002325296402
778000 0.379826074838638
780000 0.379612243175507
782000 0.379351770877838
784000 0.379133665561676
786000 0.37892781496048
788000 0.378721916675568
790000 0.378522282838821
792000 0.3783238530159
794000 0.378063756227493
796000 0.377863371372223
798000 0.377660983800888
800000 0.377456557750702
802000 0.377258658409119
804000 0.377056276798248
806000 0.376813721656799
808000 0.376619172096252
810000 0.376419395208359
812000 0.37621676325798
814000 0.376012790203094
816000 0.375818467140198
818000 0.375583583116531
820000 0.375382930040359
822000 0.375192612409592
824000 0.374988752603531
826000 0.374784290790558
828000 0.374587446451187
830000 0.374338614940643
832000 0.374134826660156
834000 0.373934042453766
836000 0.373732835054398
838000 0.373531121015549
840000 0.373342806100845
842000 0.373098784685135
844000 0.37290940284729
846000 0.37271448969841
848000 0.372531360387802
850000 0.372330158948898
852000 0.37212860584259
854000 0.371895384788513
856000 0.371713727712631
858000 0.371514797210693
860000 0.371324306726456
862000 0.371128171682358
864000 0.370942771434784
866000 0.370713639259338
868000 0.370525652170181
870000 0.370342111587524
872000 0.370149236917496
874000 0.369964581727982
876000 0.369786769151688
878000 0.369550549983978
880000 0.369366735219955
882000 0.369177091121674
884000 0.368991446495056
886000 0.368809723854065
888000 0.368625301122665
890000 0.368388068675995
892000 0.368206375837326
894000 0.368016904592514
896000 0.36783030629158
898000 0.367650330066681
900000 0.367463970184326
902000 0.367231553792953
904000 0.367037427425385
906000 0.366858720779419
908000 0.366667121648788
910000 0.366486299037933
912000 0.366295027732849
914000 0.36607785820961
916000 0.365896028280258
918000 0.365723067522049
920000 0.365552830696106
922000 0.365380614995956
924000 0.365214246511459
926000 0.365001171827316
928000 0.364830052852631
930000 0.364652991294861
932000 0.364475780725479
934000 0.364299738407135
936000 0.364133739471436
938000 0.363922637701035
940000 0.363752287626266
942000 0.363583880662918
944000 0.363399887084961
946000 0.363223606348038
948000 0.363048732280731
950000 0.362828719615936
952000 0.36264842748642
954000 0.362474167346954
956000 0.362302362918854
958000 0.362138271331787
960000 0.361969083547592
962000 0.361760973930359
964000 0.36158652305603
966000 0.361416041851044
968000 0.361246263980865
970000 0.361082899570465
972000 0.360917186737061
974000 0.360714340209961
976000 0.360540437698364
978000 0.360368710756302
980000 0.360199409723282
982000 0.36002237200737
984000 0.35985734462738
986000 0.35966460108757
988000 0.359509086608887
990000 0.359344565868378
992000 0.35917803645134
994000 0.35901563167572
996000 0.358847481012344
998000 0.328668701648712
1000000 0.328518664836884
1002000 0.32836936712265
1004000 0.328218859434128
1006000 0.328072714805603
1008000 0.327924853563309
1010000 0.327747750282288
1012000 0.327597373723984
1014000 0.327432501316071
1016000 0.327280879020691
1018000 0.327128332853317
1020000 0.32698210477829
1022000 0.326792144775391
1024000 0.326634323596954
1026000 0.32648401260376
1028000 0.326329463720322
1030000 0.326188027858734
1032000 0.326039612293243
1034000 0.325852364301682
1036000 0.325702327489853
1038000 0.325547260046005
1040000 0.32541566491127
1042000 0.325267922878265
1044000 0.325116044282913
1046000 0.32494148015976
1048000 0.324794858694077
1050000 0.324638736248016
1052000 0.324497359991074
1054000 0.324352103471756
1056000 0.324212944507599
1058000 0.324040418863296
1060000 0.32389742732048
1062000 0.323764330148697
1064000 0.323628115653992
1066000 0.323490262031555
1068000 0.323350208997726
1070000 0.323180401325226
1072000 0.323038148880005
1074000 0.322895324230194
1076000 0.322756510972977
1078000 0.322614145278931
1080000 0.322475469112396
1082000 0.322306251525879
1084000 0.322169280052185
1086000 0.322035068273544
1088000 0.321901553869247
1090000 0.321762090921402
1092000 0.321624106168747
1094000 0.321460449695587
1096000 0.321325755119324
1098000 0.321183454990387
1100000 0.321054112911224
1102000 0.32092313170433
1104000 0.320803093910217
1106000 0.320634335279465
1108000 0.320504993200302
1110000 0.320369976758957
1112000 0.320238101482391
1114000 0.320112532377243
1116000 0.319976437091827
1118000 0.319819694757462
1120000 0.319694685935974
1122000 0.319569540023804
1124000 0.319446265697479
1126000 0.319319289922714
1128000 0.319197958707809
1130000 0.319053685665131
1132000 0.318931722640991
1134000 0.318811964988709
1136000 0.318697470426559
1138000 0.318572491407394
1140000 0.318452006578445
1142000 0.318285620212555
1144000 0.31815984249115
1146000 0.318042236566544
1148000 0.317916542291641
1150000 0.317792594432831
1152000 0.317670047283173
1154000 0.317530906200409
1156000 0.317403072118759
1158000 0.317278200387955
1160000 0.317164987325668
1162000 0.317047435045242
1164000 0.316927719116211
1166000 0.316784685850143
1168000 0.316663879156113
1170000 0.316550022363663
1172000 0.316439068317413
1174000 0.31632434129715
1176000 0.316201800107956
1178000 0.316053944826126
1180000 0.315936952829361
1182000 0.315821343660355
1184000 0.315707540512085
1186000 0.315586334466934
1188000 0.315472722053528
1190000 0.315333223342895
1192000 0.315210866928101
1194000 0.315101432800293
1196000 0.314985221624374
1198000 0.314868319034576
1200000 0.314763700962067
1202000 0.314628088474274
1204000 0.314522737264633
1206000 0.314411205053329
1208000 0.314293247461319
1210000 0.314189904928207
1212000 0.314080268144608
1214000 0.313939905166626
1216000 0.313834977149963
1218000 0.313731330633163
1220000 0.313623666763306
1222000 0.313526493310928
1224000 0.313417506217957
1226000 0.313283038139343
1228000 0.313172501325607
1230000 0.313068616390228
1232000 0.312962144613266
1234000 0.312854015827179
1236000 0.312757170200348
1238000 0.312620079517364
1240000 0.312511456012726
1242000 0.312404716014862
1244000 0.312302368879318
1246000 0.312189900875092
1248000 0.31208022236824
1250000 0.311955171823502
1252000 0.311848640441895
1254000 0.311745995283127
1256000 0.311642754077911
1258000 0.311544191837311
1260000 0.311445373296738
1262000 0.311323094367981
1264000 0.311226081848145
1266000 0.311121636629105
1268000 0.311020630598068
1270000 0.310929703712463
1272000 0.310832929611206
1274000 0.310710960626602
1276000 0.310606449842453
1278000 0.31051276922226
1280000 0.310429376363754
1282000 0.310330295562744
1284000 0.310242074728012
1286000 0.310116004943848
1288000 0.310017210245132
1290000 0.309918922185898
1292000 0.309819883108139
1294000 0.309716427326202
1296000 0.30960978269577
1298000 0.309499400854111
1300000 0.309398770332336
1302000 0.30930969119072
1304000 0.30922184586525
1306000 0.309125488996506
1308000 0.309030038118362
1310000 0.30891797542572
1312000 0.308832401037216
1314000 0.308731985092163
1316000 0.308635634183884
1318000 0.308547401428223
1320000 0.308457893133163
1322000 0.308345317840576
1324000 0.308251714706421
1326000 0.308169817924499
1328000 0.308083069324493
1330000 0.307993102073669
1332000 0.307911384105682
1334000 0.307796365022659
1336000 0.307709491252899
1338000 0.307622867822647
1340000 0.30753071308136
1342000 0.307440286874771
1344000 0.307354784011841
1346000 0.307243120670319
1348000 0.307163596153259
1350000 0.307075461745262
1352000 0.306989514827728
1354000 0.306905353069305
1356000 0.306817671656609
1358000 0.306706896424293
1360000 0.306630226969719
1362000 0.306538933515549
1364000 0.306450510025024
1366000 0.306373590230942
1368000 0.30628347992897
1370000 0.306178775429726
1372000 0.30609946846962
1374000 0.306008112430573
1376000 0.305928471684456
1378000 0.305840140581131
1380000 0.305747854709625
1382000 0.305642437934875
1384000 0.30555385351181
1386000 0.30547502040863
1388000 0.305397495627403
1390000 0.305306226015091
1392000 0.305214396119118
1394000 0.305118030309677
1396000 0.305036196112633
1398000 0.304951655864716
1400000 0.304870101809502
1402000 0.304782149195671
1404000 0.282809564471245
1406000 0.282709768414497
1408000 0.282631891965866
1410000 0.282555562257767
1412000 0.282479175925255
1414000 0.282396757602692
1416000 0.282325983047485
1418000 0.282234334945679
1420000 0.282160264253616
1422000 0.282088911533356
1424000 0.282015171647072
1426000 0.281944137811661
1428000 0.281860989332199
1430000 0.281756320595741
1432000 0.281680929660797
1434000 0.281608724594116
1436000 0.281535264849663
1438000 0.281451165676117
1440000 0.281376779079437
1442000 0.28129004240036
1444000 0.281211322546005
1446000 0.281128188967705
1448000 0.28106672167778
1450000 0.281002032756805
1452000 0.280931249260902
1454000 0.280842715501785
1456000 0.28077138364315
1458000 0.280699297785759
1460000 0.280628952383995
1462000 0.280559810996056
1464000 0.280490151047707
1466000 0.280398538708687
1468000 0.280326381325722
1470000 0.280254474282265
1472000 0.280189216136932
1474000 0.280113995075226
1476000 0.280042651295662
1478000 0.279963147640228
1480000 0.279891949892044
1482000 0.279813146591187
1484000 0.279746800661087
1486000 0.279685363173485
1488000 0.279620119929314
1490000 0.279523834586143
1492000 0.27945394217968
1494000 0.279388085007668
1496000 0.279319563508034
1498000 0.279252049326897
1500000 0.279200974106789
1502000 0.279125466942787
1504000 0.279063150286674
1506000 0.278986817598343
1508000 0.278922721743584
1510000 0.278850093483925
1512000 0.278784066438675
1514000 0.278699970245361
1516000 0.278637284040451
1518000 0.278567403554916
1520000 0.2785021930933
1522000 0.27843416929245
1524000 0.278372064232826
1526000 0.27829352915287
1528000 0.278238165378571
1530000 0.278183642029762
1532000 0.278120622038841
1534000 0.278055733442306
1536000 0.277994799613953
1538000 0.277913933992386
1540000 0.277849760651588
1542000 0.277784261107445
1544000 0.277727746963501
1546000 0.277671083807945
1548000 0.277600660920143
1550000 0.27751921415329
1552000 0.277468168735504
1554000 0.277396264672279
1556000 0.277331748604774
1558000 0.277265951037407
1560000 0.277206721901894
1562000 0.277136793732643
1564000 0.277078124880791
1566000 0.277018445730209
1568000 0.27695147395134
1570000 0.276890680193901
1572000 0.276831793785095
1574000 0.27675224840641
1576000 0.276696312427521
1578000 0.276636689901352
1580000 0.276571515202522
1582000 0.276514661312103
1584000 0.276449719071388
1586000 0.276382353901863
1588000 0.276326364278793
1590000 0.276264551281929
1592000 0.276202473044395
1594000 0.276137486100197
1596000 0.276080378890038
1598000 0.276008775830269
1600000 0.275949111580849
1602000 0.275891748070717
1604000 0.275826734304428
1606000 0.275768089294434
1608000 0.275706452131271
1610000 0.275627380609512
1612000 0.27556563615799
1614000 0.275501990318298
1616000 0.275443264842033
1618000 0.275385665893555
1620000 0.275321882963181
1622000 0.275247213244438
1624000 0.275195151567459
1626000 0.275141182541847
1628000 0.275084063410759
1630000 0.275027322769165
1632000 0.274973112344742
1634000 0.274904811382294
1636000 0.274851229786873
1638000 0.274801999330521
1640000 0.27474809885025
1642000 0.274687656760216
1644000 0.274629986286163
1646000 0.27456382215023
1648000 0.274513709545135
1650000 0.274461820721626
1652000 0.274412253499031
1654000 0.274360373616219
1656000 0.274301716685295
1658000 0.274226614832878
1660000 0.274178716540337
1662000 0.274123671650887
1664000 0.274068805575371
1666000 0.274015727639198
1668000 0.273960310220718
1670000 0.292194059491158
1672000 0.292147541046143
1674000 0.292093351483345
1676000 0.292038202285767
1678000 0.291985657811165
1680000 0.291929033398628
1682000 0.291852650046349
1684000 0.291794109344482
1686000 0.291750130057335
1688000 0.291694268584251
1690000 0.291640678048134
1692000 0.291588494181633
1694000 0.291516926884651
1696000 0.291457200050354
1698000 0.291401347517967
1700000 0.291337019205093
1702000 0.291276615858078
1704000 0.291213291883469
1706000 0.291151481866837
1708000 0.291092631220818
1710000 0.291035795211792
1712000 0.290976345539093
1714000 0.290924763679504
1716000 0.29088032245636
1718000 0.290807950496674
1720000 0.290763607621193
1722000 0.29070081114769
1724000 0.290647882223129
1726000 0.290595674514771
1728000 0.290546649694443
1730000 0.290487644076347
1732000 0.290436097979546
1734000 0.290381214022636
1736000 0.290330839157105
1738000 0.290277194976807
1740000 0.290222269296646
1742000 0.290152445435524
1744000 0.290088522434235
1746000 0.290039876103401
1748000 0.289989128708839
1750000 0.289949858188629
1752000 0.289894112944603
1754000 0.289827656745911
1756000 0.289774018526077
1758000 0.289726209640503
1760000 0.2896698564291
1762000 0.289623138308525
1764000 0.289572364091873
1766000 0.289503145217895
1768000 0.289456298947334
1770000 0.289407303929329
1772000 0.289364397525787
1774000 0.289315354824066
1776000 0.289257475733757
1778000 0.289184561371803
1780000 0.289134839177132
1782000 0.289081341028213
1784000 0.28903161585331
1786000 0.288979524374008
1788000 0.288934603333473
1790000 0.288878482580185
1792000 0.288833090662956
1794000 0.288784018158913
1796000 0.288733133673668
1798000 0.28869401216507
1800000 0.288642489910126
1802000 0.288584089279175
1804000 0.288532254099846
1806000 0.288486352562904
1808000 0.288439321517944
1810000 0.288394114375114
1812000 0.288356924057007
1814000 0.288302558660507
1816000 0.288258603215218
1818000 0.288207891583443
1820000 0.288155725598335
1822000 0.288102313876152
1824000 0.28805074095726
1826000 0.287993410229683
1828000 0.287949272990227
1830000 0.287903395295143
1832000 0.287863248586655
1834000 0.287819957733154
1836000 0.287779286503792
1838000 0.28773058950901
1840000 0.287683361768723
1842000 0.287635359168053
1844000 0.287591099739075
1846000 0.287542128562927
1848000 0.287513041496277
1850000 0.287472692131996
1852000 0.287428104877472
1854000 0.287386190891266
1856000 0.287345799803734
1858000 0.287299355864525
1860000 0.287262895703316
1862000 0.287217244505882
1864000 0.287172165513039
1866000 0.287125843763351
1868000 0.287083023786545
1870000 0.287044277787209
1872000 0.286993625760078
1874000 0.286955121159554
1876000 0.286911606788635
1878000 0.286866825819016
1880000 0.286831313371658
1882000 0.286797705292702
1884000 0.286759769916534
1886000 0.286699703335762
1888000 0.28666198849678
1890000 0.286617603898048
1892000 0.286563524603844
1894000 0.286529555916786
1896000 0.286502602696419
1898000 0.286464723944664
1900000 0.286433100700378
1902000 0.286405071616173
1904000 0.286362913250923
1906000 0.286318871378899
1908000 0.286275947093964
1910000 0.286227834224701
1912000 0.286194452643394
1914000 0.286157056689262
1916000 0.286133477091789
1918000 0.28608161509037
1920000 0.286050537228584
1922000 0.286008650064468
1924000 0.28597132563591
1926000 0.285940462350845
1928000 0.285904148221016
1930000 0.285865926742554
1932000 0.285827746987343
1934000 0.285787397623062
1936000 0.285745206475258
1938000 0.285709172487259
1940000 0.285680401325226
1942000 0.285644033551216
1944000 0.285602188110352
1946000 0.285564303398132
1948000 0.285522881150246
1950000 0.285482829809189
1952000 0.2854447722435
1954000 0.285409164428711
1956000 0.285382130742073
1958000 0.285341218113899
1960000 0.285307160019875
1962000 0.28526691198349
1964000 0.285230466723442
1966000 0.285191223025322
1968000 0.285156118869781
1970000 0.285111701488495
1972000 0.285074412822723
1974000 0.285040098428726
1976000 0.285012179613113
1978000 0.284999740123749
1980000 0.284971871972084
1982000 0.284937220811844
1984000 0.284900876879692
1986000 0.284863862395287
1988000 0.284823444485664
1990000 0.284781229496002
1992000 0.284740641713142
1994000 0.284696954488754
1996000 0.284670686721802
1998000 0.284638205170631
2000000 0.284594744443893
2002000 0.284553158283234
2004000 0.284521278738976
2006000 0.284471136331558
2008000 0.284433448314667
2010000 0.28440266251564
2012000 0.284363830089569
2014000 0.284329918026924
2016000 0.265408822894096
2018000 0.265373602509499
2020000 0.265341287851334
2022000 0.265300351381302
2024000 0.265254881978035
2026000 0.265216913819313
2028000 0.2651801019907
2030000 0.265136671066284
2032000 0.265106883645058
2034000 0.265069976449013
2036000 0.265033408999443
2038000 0.265008983016014
2040000 0.264971745014191
2042000 0.264929220080376
2044000 0.264900374412537
2046000 0.264865252375603
2048000 0.264837580919266
2050000 0.264809423685074
2052000 0.264779058098793
2054000 0.264742842316627
2056000 0.264709427952766
2058000 0.264684870839119
2060000 0.264658862352371
2062000 0.264628335833549
2064000 0.264604371786118
2066000 0.264560827612877
2068000 0.264521703124046
2070000 0.264486107230186
2072000 0.264450621604919
2074000 0.264431858062744
2076000 0.264399018883705
2078000 0.264355796575546
2080000 0.264332693815231
2082000 0.264308869838715
2084000 0.264281994104385
2086000 0.264251759648323
2088000 0.26421714425087
2090000 0.264174103736877
2092000 0.264148545265198
2094000 0.264119842648506
2096000 0.26408636868
2098000 0.264062234759331
2100000 0.264036437869072
2102000 0.264007258415222
2104000 0.263974910974503
2106000 0.263946941494942
2108000 0.263921272754669
2110000 0.263894122838974
2112000 0.263869485259056
2114000 0.263828006386757
2116000 0.263805490732193
2118000 0.263786649703979
2120000 0.26375287771225
2122000 0.263721644878387
2124000 0.263686072826386
2126000 0.263650304079056
2128000 0.263624355196953
2130000 0.263588905334473
2132000 0.263562068343163
2134000 0.263539218902588
2136000 0.263504126667976
2138000 0.263464576005936
2140000 0.263435789942741
2142000 0.263413044810295
2144000 0.263394185900688
2146000 0.263359382748604
2148000 0.263332486152649
2150000 0.263302510976791
2152000 0.263282775878906
2154000 0.263251104950905
2156000 0.263226446509361
2158000 0.263194218277931
2160000 0.263176241517067
2162000 0.263156142830849
2164000 0.263126346468925
2166000 0.263090822100639
2168000 0.263073509931564
2170000 0.263047283887863
2172000 0.263016808032989
2174000 0.262980681657791
2176000 0.262953940033913
2178000 0.262921786308289
2180000 0.262894022464752
2182000 0.262865117192268
2184000 0.262834265828133
2186000 0.262813019752502
2188000 0.262797445058823
2190000 0.262768006324768
2192000 0.26273777782917
2194000 0.262709647417068
2196000 0.262680253386497
2198000 0.262637209892273
2200000 0.262607273459435
2202000 0.262585225701332
2204000 0.262558749318123
2206000 0.262536892294884
2208000 0.26251355111599
2210000 0.26248035132885
2212000 0.26245431303978
2214000 0.262433332204819
2216000 0.262397432327271
2218000 0.262372031807899
2220000 0.262348195910454
2222000 0.262320423126221
2224000 0.262299376726151
2226000 0.262276142835617
2228000 0.26224462389946
2230000 0.262216866016388
2232000 0.262190699577332
2234000 0.262158247828484
2236000 0.26213675737381
2238000 0.262109562754631
2240000 0.262081077694893
2242000 0.262057691812515
2244000 0.262038934230804
2246000 0.262004747986794
2248000 0.261977598071098
2250000 0.261955374479294
2252000 0.261934891343117
2254000 0.26190944314003
2256000 0.261895933747292
2258000 0.261862769722939
2260000 0.261843395233154
2262000 0.261822691559792
2264000 0.261801248788834
2266000 0.261779215931892
2268000 0.261756834387779
2270000 0.261727747321129
2272000 0.261705324053764
2274000 0.261679694056511
2276000 0.261654993891716
2278000 0.261626064777374

==> Figures/no_middle_bar_b_sparsemax.txt <==
0 0.415145838260651
2000 0.416055390238762
4000 0.412485609948635
6000 0.411407911777496
8000 0.431407654285431
10000 0.432098393142223
12000 0.432755142450333
14000 0.433702312409878
16000 0.43452133834362
18000 0.435290423035622
20000 0.436468622088432
22000 0.42991164624691
24000 0.440199795365334
26000 0.43813394010067
28000 0.437140932679176
30000 0.436545741558075
32000 0.436257302761078
34000 0.436204707622528
36000 0.436322861909866
38000 0.436526137590408
40000 0.436948388814926
42000 0.437389263510704
44000 0.431237301230431
46000 0.428922048211098
48000 0.428178888559341
50000 0.428066745400429
52000 0.428653058409691
54000 0.429422628879547
56000 0.430475586652756
58000 0.431738522648811
60000 0.433208984136581
62000 0.435123193264008
64000 0.436905580759048
66000 0.438757646083832
68000 0.440825343132019
70000 0.442961341142654
72000 0.383143949508667
74000 0.397124660015106
76000 0.398213773965836
78000 0.399692207574844
80000 0.401655107736588
82000 0.41387574672699
84000 0.415803495049477
86000 0.419023156166077
88000 0.422599151730537
90000 0.428178685903549
92000 0.429790839552879
94000 0.431495597958565
96000 0.433329981565475
98000 0.435777798295021
100000 0.430393341183662
102000 0.43269210755825
104000 0.435015186667442
106000 0.437499353289604
108000 0.440081191062927
110000 0.443415361642838
112000 0.446200805902481
114000 0.449170371890068
116000 0.452300146222115
118000 0.501330876350403
120000 0.505115354061127
122000 0.509781414270401
124000 0.513841313123703
126000 0.518100047111511
128000 0.522496491670609
130000 0.527044278383255
132000 0.531872141361237
134000 0.538254636526108
136000 0.543447244167328
138000 0.549002158641815
140000 0.554766970872879
142000 0.561065697669983
144000 0.567891901731491
146000 0.576960343122482
148000 0.523861646652222
150000 0.529126930236816
152000 0.518376564979553
154000 0.524233561754227
156000 0.527481800317764
158000 0.53182555437088
160000 0.53465803861618
162000 0.535216754674911
164000 0.538801765441895
166000 0.540319222211838
168000 0.542297023534775
170000 0.545156425237656
172000 0.604128408432007
174000 0.60715474486351
176000 0.610489666461945
178000 0.66744299530983
180000 0.671453297138214
182000 0.676930737495422
184000 0.681845593452454
186000 0.687493079900742
188000 0.693967944383621
190000 0.701603424549103
192000 0.712117558717728
194000 0.731898611783981
196000 0.736939698457718
198000 0.742848670482635
200000 0.75078541636467
202000 0.767678290605545
204000 0.773234635591507
206000 0.773349982500076
208000 0.773604375123978
210000 0.773802506923676
212000 0.774006807804108
214000 0.774440723657608
216000 0.774823743104935
218000 0.775466603040695
220000 0.856356877088547
222000 0.83491045832634
224000 0.836292189359665
226000 0.837774693965912
228000 0.839435034990311
230000 0.878670477867126
232000 0.880988520383835
234000 0.883754640817642
236000 0.887008959054947
238000 0.89084181189537
240000 0.89604777097702
242000 0.906384980678558
244000 0.907756221294403
246000 0.909081053733826
248000 0.91064076423645
250000 0.91229390501976
252000 0.914363914728165
254000 0.916782993078232
256000 0.919266980886459
258000 0.922202378511429
260000 0.926001036167145
262000 0.935363155603409
264000 0.936297595500946
266000 0.937371492385864
268000 0.938541972637177
270000 0.95406014919281
272000 0.955443131923676
274000 0.956659311056137
276000 0.958416628837585
278000 0.960611510276794
280000 0.963284432888031
282000 0.945860767364502
284000 0.949753248691559
286000 0.950098478794098
288000 0.95078809261322
290000 0.951708108186722
292000 0.952432441711426
294000 0.953561568260193
296000 0.95468003153801
298000 0.955862855911255
300000 0.937619370222092
302000 0.93978345990181
304000 0.962478959560394
306000 0.965359115600586
308000 0.983478718996048
310000 0.993405604362488
312000 0.995227181911469
314000 0.995194792747498
316000 0.995234435796738
318000 0.995433562994003
320000 0.995661920309067
322000 0.996163839101791
324000 0.996671038866043
326000 0.99776673913002
328000 0.998603188991547
330000 0.945191359519958
332000 0.947063720226288
334000 0.950214719772339
336000 0.959005397558212
338000 0.960025364160538
340000 0.958486592769623
342000 0.956894290447235
344000 0.955491495132446
346000 0.953908675909042
348000 0.952313780784607
350000 0.950592589378357
352000 0.949204957485199
354000 0.947734987735748
356000 0.946378600597382
358000 0.945406305789948
360000 0.944435602426529
362000 0.943332469463348
364000 0.942390298843384
366000 0.941674733161926
368000 0.940869802236557
370000 0.939904981851578
372000 0.939148879051208
374000 0.938101071119309
376000 0.937354135513306
378000 0.936585664749146
380000 0.935823875665665
382000 0.935096341371536
384000 0.93442714214325
386000 0.933761405944824
388000 0.933089745044708
390000 0.932801008224487
392000 0.932457172870636
394000 0.93233904838562
396000 0.932273727655411
398000 0.917296934127808
400000 0.917913323640823
402000 0.920210921764374
404000 0.919456678628922
406000 0.918730407953262
408000 0.917809450626373
410000 0.897088176012039
412000 0.896519595384598
414000 0.896036410331726
416000 0.895679533481598
418000 0.89525648355484
420000 0.894982850551605
422000 0.895309841632843
424000 0.89672394990921
426000 0.899764770269394
428000 0.898144632577896
430000 0.896508705615997
432000 0.894908982515335
434000 0.892905211448669
436000 0.891368007659912
438000 0.889855718612671
440000 0.88826562166214
442000 0.886702042818069
444000 0.885162937641144
446000 0.883251011371613
448000 0.881710374355316
450000 0.880130386352539
452000 0.878609323501587
454000 0.877091580629349
456000 0.875526881217957
458000 0.873558348417282
460000 0.872046893835068
462000 0.870550942420959
464000 0.869019448757172
466000 0.867570531368256
468000 0.866124796867371
470000 0.864313507080078
472000 0.862804108858109
474000 0.861276084184647
476000 0.859826624393463
478000 0.858402663469315
480000 0.856975740194321
482000 0.855256319046021
484000 0.853852611780167
486000 0.852495682239532
488000 0.851131325960159
490000 0.866463565826416
492000 0.865084969997406
494000 0.863379997014999
496000 0.862050062417984
498000 0.860796749591827
500000 0.859401094913483
502000 0.858065247535706
504000 0.856789362430572
506000 0.855230611562729
508000 0.853991603851318
510000 0.852607101202011
512000 0.851286327838898
514000 0.850030195713043
516000 0.848816508054733
518000 0.84726699590683
520000 0.845985996723175
522000 0.844711995124817
524000 0.843418353796005
526000 0.842237174510956
528000 0.841091310977936
530000 0.839595687389374
532000 0.838414084911346
534000 0.837169826030731
536000 0.835915672779083
538000 0.834730464220047
540000 0.83350955247879
542000 0.832059907913208
544000 0.830880224704742
546000 0.829727375507355
548000 0.828585350513458
550000 0.827392852306366
552000 0.826216173171997
554000 0.824789386987686
556000 0.823616564273834
558000 0.822476136684418
560000 0.821354234218597
562000 0.820216226577759
564000 0.819020599126816
566000 0.817648339271545
568000 0.816591614484787
570000 0.815461766719818
572000 0.814383184909821
574000 0.813259291648865
576000 0.812186527252197
578000 0.810832875967026
580000 0.809745246171951
582000 0.808721947669983
584000 0.807695341110229
586000 0.806670552492142
588000 0.805577838420868
590000 0.804285442829132
592000 0.803190946578979
594000 0.802191758155823
596000 0.801100128889084
598000 0.800030994415283
600000 0.799032986164093
602000 0.79780136346817
604000 0.796820795536041
606000 0.795838218927383
608000 0.794881725311279
610000 0.794000124931335
612000 0.793059957027435
614000 0.791819602251053
616000 0.790779161453247
618000 0.789757937192917
620000 0.788740104436874
622000 0.787743318080902
624000 0.78681166768074
626000 0.785700589418411
628000 0.784704911708832
630000 0.783739203214645
632000 0.782786196470261
634000 0.781938719749451
636000 0.781021350622177
638000 0.77982234954834
640000 0.778947186470032
642000 0.778028666973114
644000 0.777130544185638
646000 0.776227408647537
648000 0.775317513942719
650000 0.774143552780151
652000 0.773279494047165
654000 0.772406113147736
656000 0.771490752696991
658000 0.770545202493668
660000 0.769676971435547
662000 0.76856946349144
664000 0.767678582668304
666000 0.766824913024902
668000 0.765901350975037
670000 0.765077316761017
672000 0.764131510257721
674000 0.763071423768997
676000 0.762224745750427
678000 0.76132926940918
680000 0.760510551929474
682000 0.759708774089813
684000 0.758866775035858
686000 0.757856476306915
688000 0.757013380527496
690000 0.756243026256561
692000 0.755438339710236
694000 0.754629218578339
696000 0.753923869132996
698000 0.752958530187607
700000 0.752186834812164
702000 0.751318192481995
704000 0.750521898269653
706000 0.749798059463501
708000 0.748998689651489
710000 0.748078238964081
712000 0.747339028120041
714000 0.746665722131729
716000 0.745970940589905
718000 0.7452328145504
720000 0.744545727968216
722000 0.743642520904541
724000 0.742957192659378
726000 0.742295575141907
728000 0.741634178161621
730000 0.740889704227447
732000 0.740218675136566
734000 0.739331793785095
736000 0.738633227348328
738000 0.737927269935608
740000 0.737169337272644
742000 0.736455202102661
744000 0.735770893096924
746000 0.734974890947342
748000 0.734323364496231
750000 0.731143605709076
752000 0.723519641160965
754000 0.719379407167435
756000 0.715841537714004
758000 0.712582433223724
760000 0.709978592395782
762000 0.707629257440567
764000 0.705225765705109
766000 0.703033655881882
768000 0.70099869966507
770000 0.698461669683456
772000 0.696506732702255
774000 0.694667387008667
776000 0.692860567569733
778000 0.691066122055054
780000 0.689252191781998
782000 0.687014532089233
784000 0.685262966156006
786000 0.683658939599991
788000 0.682071250677109
790000 0.680604946613312
792000 0.679168856143951
794000 0.677357232570648
796000 0.675995856523514
798000 0.674609625339508
800000 0.673168122768402
802000 0.671797847747803
804000 0.670499819517136
806000 0.668904000520706
808000 0.667629265785217
810000 0.666314327716827
812000 0.665006285905838
814000 0.663671344518661
816000 0.662424445152283
818000 0.660948950052261
820000 0.659751331806183
822000 0.658627116680145
824000 0.657393556833267
826000 0.656174409389496
828000 0.654984354972839
830000 0.653595525026321
832000 0.652453881502151
834000 0.65134950876236
836000 0.650260502099991
838000 0.649157792329788
840000 0.648128402233124
842000 0.646787369251251
844000 0.645769369602203
846000 0.644729793071747
848000 0.643777418136597
850000 0.642750996351242
852000 0.641698879003525
854000 0.640486741065979
856000 0.639575588703156
858000 0.638579678535461
860000 0.637616372108459
862000 0.636632400751114
864000 0.635722810029984
866000 0.634617447853088
868000 0.633710718154907
870000 0.632872134447098
872000 0.631954324245453
874000 0.63108543753624
876000 0.630277061462402
878000 0.629188293218613
880000 0.628355419635773
882000 0.627486890554428
884000 0.626661825180054
886000 0.625844877958298
888000 0.625017035007477
890000 0.623926788568497
892000 0.623098182678223
894000 0.622266066074371
896000 0.621461069583893
898000 0.620670998096466
900000 0.619892013072967
902000 0.61887087225914
904000 0.618022310733795
906000 0.617240488529205
908000 0.616411364078522
910000 0.6156285405159
912000 0.614795237779617
914000 0.613899481296539
916000 0.613130211830139
918000 0.612375152111053
920000 0.61169142127037
922000 0.610958868265152
924000 0.61028311252594
926000 0.609418129920959
928000 0.608718776702881
930000 0.60800444483757
932000 0.607312458753586
934000 0.606594324111938
936000 0.605957174301147
938000 0.605123448371887
940000 0.604477936029434
942000 0.603837287425995
944000 0.603177833557129
946000 0.602561759948731
948000 0.601924908161163
950000 0.601098066568375
952000 0.600438147783279
954000 0.599811434745789
956000 0.599179536104202
958000 0.598659199476242
960000 0.5980504155159
962000 0.59731816649437
964000 0.596698117256165
966000 0.596120464801788
968000 0.595542895793915
970000 0.595034950971603
972000 0.594448798894882
974000 0.593800431489944
976000 0.593221896886826
978000 0.592647904157639
980000 0.592112195491791
982000 0.591508650779724
984000 0.590971148014069
986000 0.590372830629349
988000 0.589849770069122
990000 0.589291560649872
992000 0.588755762577057
994000 0.588261598348618
996000 0.587727099657059
998000 0.504635334014893
1000000 0.504176503419876
1002000 0.503726601600647
1004000 0.503277367353439
1006000 0.502869683504105
1008000 0.502417689561844
1010000 0.501911115646362
1012000 0.501491093635559
1014000 0.500997740030289
1016000 0.500550961494446
1018000 0.500111603736877
1020000 0.499708527326584
1022000 0.499173390865326
1024000 0.498694050312042
1026000 0.498271131515503
1028000 0.497824972867966
1030000 0.497454297542572
1032000 0.497047936916351
1034000 0.496527600288391
1036000 0.496127277612686
1038000 0.495689326524735
1040000 0.49532225728035
1042000 0.494895553588867
1044000 0.49447705745697
1046000 0.494020044803619
1048000 0.493604457378387
1050000 0.493166828155518
1052000 0.492775082588196
1054000 0.492360717058182
1056000 0.491995596885681
1058000 0.491550368070602
1060000 0.491191226243973
1062000 0.490877819061279
1064000 0.490578132867813
1066000 0.490263950824738
1068000 0.489940506219864
1070000 0.489539325237274
1072000 0.489160889387131
1074000 0.488815695047379
1076000 0.488470542430878
1078000 0.488139307498932
1080000 0.487801665067673
1082000 0.487411147356033
1084000 0.487084925174713
1086000 0.486763668060303
1088000 0.48646439909935
1090000 0.486117517948151
1092000 0.485787743330002
1094000 0.485394060611725
1096000 0.485087728500366
1098000 0.484731858968735
1100000 0.484440183639526
1102000 0.48414306640625
1104000 0.483911198377609
1106000 0.483511209487915
1108000 0.48323894739151
1110000 0.48291757106781
1112000 0.482606899738312
1114000 0.482313072681427
1116000 0.48200312256813
1118000 0.481674158573151
1120000 0.481404685974121
1122000 0.481146687269211
1124000 0.480900597572327
1126000 0.480615019798279
1128000 0.480376404523849
1130000 0.480068546533585
1132000 0.47981903553009
1134000 0.479572325944901
1136000 0.479358720779419
1138000 0.479110556840897
1140000 0.478849971294403
1142000 0.478468936681747
1144000 0.478190916776657
1146000 0.477959871292114
1148000 0.477715319395065
1150000 0.477469480037689
1152000 0.477224403619766
1154000 0.476968961954117
1156000 0.476675230264664
1158000 0.476426243782043
1160000 0.476219129562378
1162000 0.475998163223267
1164000 0.475770193338394
1166000 0.475516360998154
1168000 0.475271153450012
1170000 0.475053924322128
1172000 0.474873340129852
1174000 0.47465318441391
1176000 0.474381393194199
1178000 0.474093109369278
1180000 0.473880290985107
1182000 0.473685187101364
1184000 0.473477679491043
1186000 0.473249143362045
1188000 0.473043173551559
1190000 0.472822439670563
1192000 0.472600847482681
1194000 0.472401732206345
1196000 0.47219010591507
1198000 0.471948593854904
1200000 0.471783399581909
1202000 0.47157484292984
1204000 0.471409755945206
1206000 0.471226239204407
1208000 0.4710240483284
1210000 0.47086438536644
1212000 0.470682299137115
1214000 0.470420533418655
1216000 0.470247620344162
1218000 0.470087951421738
1220000 0.469911724328995
1222000 0.469793230295181
1224000 0.469590497016907
1226000 0.469376140832901
1228000 0.46921414732933
1230000 0.469050908088684
1232000 0.468905752897263
1234000 0.468715977668762
1236000 0.468579071760178
1238000 0.468345499038696
1240000 0.468167638778687
1242000 0.468022030591965
1244000 0.467883485555649
1246000 0.467689621448517
1248000 0.467497020959854
1250000 0.46728932261467
1252000 0.467136025428772
1254000 0.466942822933197
1256000 0.466748398542404
1258000 0.466598379611969
1260000 0.466433125734329
1262000 0.466277134418488
1264000 0.466162431240082
1266000 0.465997380018234
1268000 0.465860635042191
1270000 0.465746879577637
1272000 0.4656205534935
1274000 0.465438097715378
1276000 0.465271866321564
1278000 0.465182960033417
1280000 0.465108698606491
1282000 0.464977633953094
1284000 0.464887887239456
1286000 0.464735895395279
1288000 0.464586985111237
1290000 0.464470893144608
1292000 0.464331358671188
1294000 0.464204055070877
1296000 0.464044868946075
1298000 0.463934642076492
1300000 0.463798892498016
1302000 0.463717180490494
1304000 0.463609778881073
1306000 0.463512736558914
1308000 0.463396620750427
1310000 0.463265025615692
1312000 0.463133126497269
1314000 0.462979066371918
1316000 0.462860625982285
1318000 0.462778776884079
1320000 0.462651705741882
1322000 0.462534242868423
1324000 0.462407231330872
1326000 0.462327545881271
1328000 0.462240582704544
1330000 0.462118577957153
1332000 0.462061005830765
1334000 0.461907398700714
1336000 0.461826372146606
1338000 0.461724370718002
1340000 0.461636769771576
1342000 0.461527442932129
1344000 0.46142515540123
1346000 0.461304193735123
1348000 0.461251455545425
1350000 0.461161315441132
1352000 0.46105300784111
1354000 0.46098405122757
1356000 0.460896813869476
1358000 0.460803908109665
1360000 0.460775405168533
1362000 0.460684525966644
1364000 0.460561138391495
1366000 0.460501664876938
1368000 0.460398364067078
1370000 0.460289669036865
1372000 0.460211086273193
1374000 0.46010976433754
1376000 0.460043096542358
1378000 0.459917563199997
1380000 0.459812062978744
1382000 0.459669756889343
1384000 0.459576338529587
1386000 0.459511679410934
1388000 0.459452033042908
1390000 0.459324115514755
1392000 0.459195822477341
1394000 0.459098076820374
1396000 0.459023088216782
1398000 0.458950173854828
1400000 0.458894169330597
1402000 0.458769118785858
1404000 0.414778751134872
1406000 0.414669495820999
1408000 0.414592576026917
1410000 0.414525860548019
1412000 0.414453536272049
1414000 0.414355009794235
1416000 0.414290201663971
1418000 0.414191010594368
1420000 0.414121210575104
1422000 0.414079332351685
1424000 0.41403286755085
1426000 0.41399439573288
1428000 0.413884729146957
1430000 0.41376581788063
1432000 0.413666480779648
1434000 0.413594835996628
1436000 0.413538113236427
1438000 0.413434013724327
1440000 0.413378238677979
1442000 0.413316616415978
1444000 0.413229489326477
1446000 0.413115635514259
1448000 0.413082751631737
1450000 0.413056266307831
1452000 0.413023072481155
1454000 0.412938180565834
1456000 0.41289689540863
1458000 0.412843909859657
1460000 0.412796550989151
1462000 0.412764477729797
1464000 0.412736436724663
1466000 0.412644103169441
1468000 0.412566581368446
1470000 0.412492430210114
1472000 0.412447419762611
1474000 0.412372547388077
1476000 0.412335547804832
1478000 0.412304151058197
1480000 0.412248381972313
1482000 0.412188878655434
1484000 0.412151819467545
1486000 0.412163570523262
1488000 0.412153458595276
1490000 0.412049344182014
1492000 0.411984837055206
1494000 0.411929395794868
1496000 0.411899620294571
1498000 0.411867618560791
1500000 0.411878311634064
1502000 0.411831167340279
1504000 0.411824607849121
1506000 0.411756703257561
1508000 0.411691039800644
1510000 0.41160754263401
1512000 0.411559936404228
1514000 0.411475402116776
1516000 0.411455622315407
1518000 0.41140972673893
1520000 0.411348789930344
1522000 0.411304453015327
1524000 0.411273062229156
1526000 0.411227858066559
1528000 0.41121192574501
1530000 0.411189475655556
1532000 0.411185961961746
1534000 0.41111347079277
1536000 0.411086502671242
1538000 0.411036747694015
1540000 0.411009031534195
1542000 0.41100067794323
1544000 0.410960566997528
1546000 0.410951766371727
1548000 0.410891461372375
1550000 0.410838270187378
1552000 0.41082715690136
1554000 0.410780689120293
1556000 0.410734084248543
1558000 0.410678812861443
1560000 0.410663509368897
1562000 0.410652869939804
1564000 0.410630956292152
1566000 0.410621273517609
1568000 0.410562139749527
1570000 0.410520824790001
1572000 0.410512214899063
1574000 0.41045164167881
1576000 0.410444995760918
1578000 0.410415464639664
1580000 0.410350972414017
1582000 0.410330331325531
1584000 0.410286581516266
1586000 0.410280507802963
1588000 0.410273462533951
1590000 0.410240757465363
1592000 0.4102314889431
1594000 0.410168260335922
1596000 0.41014661192894
1598000 0.410140126943588
1600000 0.410129857063293
1602000 0.410096579790115
1604000 0.410040059685707
1606000 0.410042798519134
1608000 0.410002163052559
1610000 0.409912413358688
1612000 0.409862956404686
1614000 0.40983994603157
1616000 0.409802970290184
1618000 0.409789741039276
1620000 0.409739729762077
1622000 0.409709000587463
1624000 0.409721487760544
1626000 0.409700730443001
1628000 0.409656104445457
1630000 0.409643846750259
1632000 0.409633323550224
1634000 0.409614109992981
1636000 0.409600847959518
1638000 0.409606060385704
1640000 0.40961828827858
1642000 0.409575900435448
1644000 0.409557896852493
1646000 0.409547230601311
1648000 0.409528347849846
1650000 0.409514880180359
1652000 0.409479534626007
1654000 0.409496983885765
1656000 0.409451532363892
1658000 0.409424114227295
1660000 0.409414321184158
1662000 0.409372481703758
1664000 0.409344428777695
1666000 0.409360945224762
1668000 0.409329548478127
1670000 0.391037636995316
1672000 0.391057273745537
1674000 0.391041696071625
1676000 0.391023689508438
1678000 0.391011342406273
1680000 0.391019827127457
1682000 0.3909642547369
1684000 0.390946519374847
1686000 0.390974581241608
1688000 0.39096043407917
1690000 0.390965580940247
1692000 0.390967008471489
1694000 0.390965300798416
1696000 0.390945193171501
1698000 0.390945786237717
1700000 0.390900421142578
1702000 0.390861687064171
1704000 0.390812021493912
1706000 0.390834110975265
1708000 0.390812563896179
1710000 0.390803089737892
1712000 0.390773284435272
1714000 0.390784937143326
1716000 0.390797963738441
1718000 0.390755990147591
1720000 0.390766137838364
1722000 0.390732818841934
1724000 0.390742707252502
1726000 0.390723448991776
1728000 0.390718001127243
1730000 0.390731638669968
1732000 0.390708640217781
1734000 0.390705743432045
1736000 0.390710747241974
1738000 0.390685230493546
1740000 0.390673518180847
1742000 0.390636387467384
1744000 0.390568232536316
1746000 0.390587198734283
1748000 0.390602910518646
1750000 0.390645271539688
1752000 0.390634506940842
1754000 0.390607041120529
1756000 0.390604996681213
1758000 0.390633052587509
1760000 0.390619331598282
1762000 0.39062303006649
1764000 0.39061743915081
1766000 0.390576222538948
1768000 0.390578749775887
1770000 0.390559849143028
1772000 0.390550798177719
1774000 0.390560239553452
1776000 0.390556898713112
1778000 0.390507778525352
1780000 0.390491986274719
1782000 0.390463945269585
1784000 0.390449237823486
1786000 0.390429306030273
1788000 0.390429282188416
1790000 0.390413862466812
1792000 0.390418094396591
1794000 0.390401828289032
1796000 0.390397763252258
1798000 0.390424993634224
1800000 0.390422368049622
1802000 0.390425059199333
1804000 0.390413248538971
1806000 0.390427613258362
1808000 0.390425276756287
1810000 0.390428483486176
1812000 0.390446546673775
1814000 0.390480706095696
1816000 0.390499892830849
1818000 0.390479138493538
1820000 0.390457913279533
1822000 0.390439674258232
1824000 0.39039920270443
1826000 0.390393075346947
1828000 0.390376874804497
1830000 0.390394189953804
1832000 0.390424183011055
1834000 0.390432259440422
1836000 0.390432947874069
1838000 0.390435031056404
1840000 0.390437990427017
1842000 0.390439829230309
1844000 0.390443015098572
1846000 0.390413904190063
1848000 0.390473291277885
1850000 0.390514376759529
1852000 0.39054602086544
1854000 0.390555360913277
1856000 0.390571308135986
1858000 0.39056348502636
1860000 0.390580201148987
1862000 0.390620714426041
1864000 0.390624991059303
1866000 0.390623530745506
1868000 0.390638834238052
1870000 0.390677419304848
1872000 0.390657609701157
1874000 0.390724965929985
1876000 0.390718087553978
1878000 0.390726208686829
1880000 0.390729486942291
1882000 0.390754440426826
1884000 0.390793472528458
1886000 0.390765425562859
1888000 0.390759906172752
1890000 0.390742984414101
1892000 0.390706443786621
1894000 0.390730741620064
1896000 0.390785890817642
1898000 0.390813258290291
1900000 0.390854009985924
1902000 0.390894216299057
1904000 0.390885826945305
1906000 0.390896284580231
1908000 0.390913438796997
1910000 0.390948936343193
1912000 0.391000330448151
1914000 0.39099006652832
1916000 0.39104471206665
1918000 0.391031509637833
1920000 0.391068518161774
1922000 0.391080152988434
1924000 0.391095086932182
1926000 0.391147798299789
1928000 0.391165721416473
1930000 0.391185295581818
1932000 0.391195732355118
1934000 0.391210529208183
1936000 0.391205012798309
1938000 0.391204234957695
1940000 0.391241028904915
1942000 0.391261664032936
1944000 0.391270133852959
1946000 0.391324386000633
1948000 0.391352179646492
1950000 0.391365304589272
1952000 0.391379502415657
1954000 0.391405948996544
1956000 0.391470476984978
1958000 0.391502892971039
1960000 0.391523140668869
1962000 0.391512703895569
1964000 0.391536593437195
1966000 0.391558429598808
1968000 0.391562402248383
1970000 0.391561207175255
1972000 0.391582456231117
1974000 0.391573134064674
1976000 0.391592508554459
1978000 0.391666632890701
1980000 0.391678708791733
1982000 0.391712617874146
1984000 0.391743525862694
1986000 0.391739645600319
1988000 0.391730067133904
1990000 0.391734996438026
1992000 0.391738921403885
1994000 0.391740471124649
1996000 0.39175531566143
1998000 0.391796571016312
2000000 0.391791415214539
2002000 0.391761910915375
2004000 0.391756784915924
2006000 0.391741070151329
2008000 0.391746336221695
2010000 0.391769874095917
2012000 0.391753059625626
2014000 0.391771915555
2016000 0.410667887330055
2018000 0.41070528626442
2020000 0.410714998841286
2022000 0.410705354809761
2024000 0.410662207007408
2026000 0.41063175201416
2028000 0.4106485247612
2030000 0.41066766679287
2032000 0.410690867900848
2034000 0.410688275098801
2036000 0.41068848669529
2038000 0.410702583193779
2040000 0.410696172714233
2042000 0.41070014834404
2044000 0.41069443821907
2046000 0.410666024684906
2048000 0.410040643811226
2050000 0.410716691613197
2052000 0.410739493370056
2054000 0.410742861032486
2056000 0.410743990540504
2058000 0.410787123441696
2060000 0.410795840620995
2062000 0.410707902908325
2064000 0.410394158959389
2066000 0.409259125590324
2068000 0.409012284874916
2070000 0.408858197927475
2072000 0.408894956111908
2074000 0.4086534678936
2076000 0.408597832918167
2078000 0.408682417869568
2080000 0.408706223964691
2082000 0.409173876047134
2084000 0.409576493501663
2086000 0.41034779548645
2088000 0.409718239307404
2090000 0.408439129590988
2092000 0.408225357532501
2094000 0.408153110742569
2096000 0.408018267154694
2098000 0.408064955472946
2100000 0.408171993494034
2102000 0.40887496471405
2104000 0.408812981843948
2106000 0.408817178010941
2108000 0.408833074569702
2110000 0.408481162786484
2112000 0.408417016267776
2114000 0.408319503068924
2116000 0.408168917894363
2118000 0.408095872402191
2120000 0.408050960302353
2122000 0.407830619812012
2124000 0.40784056186676
2126000 0.407517111301422
2128000 0.407303059101105
2130000 0.407159888744354
2132000 0.407061249017715
2134000 0.406983107328415
2136000 0.406640446186066
2138000 0.40676035284996
2140000 0.406748914718628
2142000 0.406819784641266
2144000 0.406940108537674
2146000 0.407058894634247
2148000 0.407132279872894
2150000 0.407211595773697
2152000 0.407150715589523
2154000 0.407284140586853
2156000 0.407362419366837
2158000 0.407403385639191
2160000 0.407463192939758
2162000 0.407257318496704
2164000 0.407176703214645
2166000 0.407167345285416
2168000 0.407226365804672
2170000 0.407260495424271
2172000 0.407077157497406
2174000 0.407100814580917
2176000 0.406955498456955
2178000 0.407021069526672
2180000 0.407005721330643
2182000 0.407103252410889
2184000 0.4071393430233
2186000 0.407370311021805
2188000 0.407426673173904
2190000 0.407142674922943
2192000 0.40717978477478
2194000 0.407624810934067
2196000 0.407668942213058
2198000 0.407779031991959
2200000 0.40777999162674
2202000 0.407546871900558
2204000 0.407385206222534
2206000 0.407445752620697
2208000 0.407329827547073
2210000 0.407568818330765
2212000 0.407647800445557
2214000 0.407835477590561
2216000 0.407695120573044
2218000 0.407676082849503
2220000 0.407785004377365
2222000 0.407770216464996
2224000 0.407786071300507
2226000 0.40756973028183
2228000 0.407418572902679
2230000 0.40748918056488
2232000 0.407586693763733
2234000 0.407461702823639
2236000 0.407382959127426
2238000 0.407350426912308
2240000 0.407362627983093
2242000 0.407268673181534
2244000 0.40725713968277
2246000 0.407337045669556
2248000 0.407247388362885
2250000 0.407104599475861
2252000 0.407111269235611
2254000 0.407282483577728
2256000 0.407435131072998
2258000 0.407470911741257
2260000 0.407670706510544
2262000 0.407658898830414
2264000 0.407731622457504
2266000 0.407645350694656
2268000 0.407270932197571
2270000 0.405851891636848
2272000 0.405310279130936
2274000 0.404941645264626
2276000 0.404441261291504
2278000 0.40416407585144

==> Figures/no_middle_bar_w_evidential.txt <==
0 0.126771703887046
2000 0.133659402434857
4000 0.133840495647412
6000 0.127729651182822
8000 0.144992810630714
10000 0.145138558920008
12000 0.145263790768804
14000 0.145403156721281
16000 0.145505339075496
18000 0.145587788102698
20000 0.145664729261425
22000 0.145730448997344
24000 0.149366946357415
26000 0.149416625073962
28000 0.149448045089783
30000 0.149476098954607
32000 0.155395361951173
34000 0.15535737684747
36000 0.155314871770343
38000 0.153661118531182
40000 0.153592100844782
42000 0.153565676115781
44000 0.15354325885216
46000 0.139753618603131
48000 0.139719630983073
50000 0.151718868369525
52000 0.151673230224031
54000 0.151624922087162
56000 0.151581430969918
58000 0.151534450458395
60000 0.151493395005465
62000 0.167646653799332
64000 0.167573761993176
66000 0.167503199970837
68000 0.167438826705246
70000 0.167370603238634
72000 0.142086984647196
74000 0.135420022167039
76000 0.135444229212475
78000 0.139616748744913
80000 0.139735578367993
82000 0.136943618254545
84000 0.136992182377181
86000 0.141046430005073
88000 0.141145182597118
90000 0.140361087253181
92000 0.140469176530899
94000 0.140579651655723
96000 0.140687000154627
98000 0.140818667086775
100000 0.132491705792153
102000 0.132628564275024
104000 0.142396422285043
106000 0.14248540555253
108000 0.142571935706236
110000 0.142676063701237
112000 0.142757354940181
114000 0.142843650126673
116000 0.142923817568256
118000 0.149573033298868
120000 0.149667347641162
122000 0.149772454516098
124000 0.149860031566871
126000 0.149948484306993
128000 0.15003488575192
130000 0.150121681837845
132000 0.172395658144773
134000 0.172457789888223
136000 0.172501505297594
138000 0.17254647708567
140000 0.172591370012522
142000 0.172632141650877
144000 0.172677740825545
146000 0.172730865480807
148000 0.15848457464968
150000 0.158470194570229
152000 0.143853058365886
154000 0.134315929076154
156000 0.134344205692974
158000 0.134384822867343
160000 0.134408536258003
162000 0.134434104448511
164000 0.134457361977302
166000 0.134485554342427
168000 0.135271080347419
170000 0.143124185410562
172000 0.163978397236696
174000 0.164002609585081
176000 0.164026826425415
178000 0.161118785248701
180000 0.161119721602128
182000 0.164497208392349
184000 0.164503461070503
186000 0.164509426437494
188000 0.164521350661532
190000 0.164529848016218
192000 0.164548448172173
194000 0.164578169470686
196000 0.164601052550672
198000 0.16462351343386
200000 0.164645702874698
202000 0.164668775514457
204000 0.164690240193595
206000 0.171152092264854
208000 0.171146086006985
210000 0.17113707877256
212000 0.171124957661981
214000 0.171118474591409
216000 0.151792412395827
218000 0.152945742482173
220000 0.178057461219312
222000 0.176567328742671
224000 0.176555275447473
226000 0.176885950535669
228000 0.176865113284508
230000 0.204066757184931
232000 0.204079050956687
234000 0.204085375124863
236000 0.204095196033149
238000 0.204104845766171
240000 0.204111248607013
242000 0.204120555785189
244000 0.204130312344544
246000 0.204129704378614
248000 0.204135576318145
250000 0.204142584134087
252000 0.204140963763127
254000 0.204134243723637
256000 0.20412925638347
258000 0.204127812031689
260000 0.204127794368793
262000 0.204125680041399
264000 0.204127199919921
266000 0.204122109368056
268000 0.204119755182445
270000 0.207252288531814
272000 0.20724826009189
274000 0.20723749780235
276000 0.20722830192167
278000 0.207219326727578
280000 0.207208638488982
282000 0.214425273206327
284000 0.21437881404142
286000 0.214341467536019
288000 0.214306695133481
290000 0.214257936332398
292000 0.22125767448601
294000 0.221222587750768
296000 0.221184162386368
298000 0.221141895687961
300000 0.22147676563767
302000 0.221424522539226
304000 0.227590206860796
306000 0.227543473285221
308000 0.215635034185862
310000 0.215590123098218
312000 0.215548640446985
314000 0.215494369613017
316000 0.215446369541331
318000 0.215402785540011
320000 0.215355196662433
322000 0.215311207672831
324000 0.215265187494422
326000 0.215204202784622
328000 0.215154314473326
330000 0.195514294330317
332000 0.195463365899608
334000 0.195416330406528
336000 0.195365149634989
338000 0.19530716933044
340000 0.195258143234884
342000 0.195206136772742
344000 0.195156758514647
346000 0.195100030835901
348000 0.195042530711154
350000 0.194977129484393
352000 0.194923013560979
354000 0.194868752782876
356000 0.194806007819243
358000 0.194746986344953
360000 0.194685036944805
362000 0.194613943759075
364000 0.19455398295049
366000 0.194498131114624
368000 0.194443175845517
370000 0.194383864585753
372000 0.194325282631101
374000 0.194254314611881
376000 0.194196753206257
378000 0.194132259396129
380000 0.19407214159157
382000 0.194008613329329
384000 0.193946210004072
386000 0.193867536770496
388000 0.193801213054475
390000 0.193736441749475
392000 0.19366991634564
394000 0.193608133417242
396000 0.193544528852874
398000 0.196162738321853
400000 0.196096824961125
402000 0.196033982764329
404000 0.195972418285527
406000 0.195912590061711
408000 0.195839762448886
410000 0.184010383819453
412000 0.183961512029752
414000 0.183911669454251
416000 0.183862904578701
418000 0.183811751446039
420000 0.183755340169195
422000 0.18369252615911
424000 0.183642491705498
426000 0.183589427659464
428000 0.183536825380064
430000 0.183478901465516
432000 0.183427664087573
434000 0.183363287392357
436000 0.183314917185432
438000 0.183267089446613
440000 0.183217252885152
442000 0.1831656305857
444000 0.183115932492767
446000 0.183049709808416
448000 0.182999044881107
450000 0.182939958957129
452000 0.182890465976096
454000 0.182836724640977
456000 0.182779870297888
458000 0.182714834723979
460000 0.182663987317294
462000 0.182608360991515
464000 0.182552891466823
466000 0.182507648843638
468000 0.182451160384547
470000 0.182387071797385
472000 0.182325829868462
474000 0.182269976258263
476000 0.182214682272128
478000 0.182163290742527
480000 0.182106799261623
482000 0.182042326564508
484000 0.181994398940227
486000 0.181948967612726
488000 0.181899666228908
490000 0.175091709322022
492000 0.175037279197854
494000 0.174966146334794
496000 0.174909346899268
498000 0.174857882390463
500000 0.174799852668453
502000 0.174741351528226
504000 0.174687921844346
506000 0.174618367869682
508000 0.174562735959768
510000 0.174497515178193
512000 0.174435302755978
514000 0.174372985459583
516000 0.174316099157407
518000 0.174243084276083
520000 0.174184727191805
522000 0.174127325708708
524000 0.174067204549697
526000 0.174008751962808
528000 0.173957167087874
530000 0.17388452852424
532000 0.173827261370448
534000 0.173763209119327
536000 0.173698400975042
538000 0.173639564002432
540000 0.17357794244051
542000 0.173507962189641
544000 0.173445249246356
546000 0.173390475052276
548000 0.17333724553413
550000 0.173276253771629
552000 0.173212902670915
554000 0.17313171281922
556000 0.173068266619078
558000 0.17300640933943
560000 0.172944669750132
562000 0.17288348871661
564000 0.175366124263564
566000 0.175293647978442
568000 0.175235767400008
570000 0.175172404987206
572000 0.175107454649208
574000 0.175048183675445
576000 0.17498336457461
578000 0.174901505377666
580000 0.174841168089455
582000 0.174780096783675
584000 0.17471862610146
586000 0.174659959975781
588000 0.174595455920693
590000 0.17451869294126
592000 0.174456730842158
594000 0.174398326938113
596000 0.174339941543716
598000 0.174272238454496
600000 0.17420653502933
602000 0.164268721014806
604000 0.157845983815859
606000 0.16043361527294
608000 0.160379704636831
610000 0.160331047855068
612000 0.16027523373995
614000 0.160203467305037
616000 0.160143835002579
618000 0.160091361944547
620000 0.160036415219562
622000 0.159982757976433
624000 0.159933565634929
626000 0.159872427178946
628000 0.159815461802821
630000 0.159764583818744
632000 0.1597052517997
634000 0.159652798087303
636000 0.159600355669755
638000 0.159530825771296
640000 0.159481057548039
642000 0.159429765590998
644000 0.159373678048536
646000 0.159320104683592
648000 0.159271484872416
650000 0.159202494151569
652000 0.159156506292987
654000 0.15910246269695
656000 0.159049103204108
658000 0.158993446772298
660000 0.158942649272782
662000 0.158872815842913
664000 0.158818983841532
666000 0.158772203648475
668000 0.158714296529566
670000 0.158660177957195
672000 0.15860371751465
674000 0.158536749274801
676000 0.158482601405245
678000 0.15842713466662
680000 0.158377182532069
682000 0.158327372223301
684000 0.158269766233972
686000 0.158204929655035
688000 0.158149543278194
690000 0.158098088630265
692000 0.158037736191674
694000 0.157978978176656
696000 0.157927517521838
698000 0.157862256706151
700000 0.157809234817475
702000 0.157749479471556
704000 0.157695255201033
706000 0.157644647486551
708000 0.157595305812642
710000 0.157532212504115
712000 0.157477505691993
714000 0.157426370036073
716000 0.157375657026917
718000 0.157319781478762
720000 0.157269251048575
722000 0.157199966904149
724000 0.157145729716057
726000 0.15709698347799
728000 0.157047142661485
730000 0.15698838068431
732000 0.156931127119115
734000 0.156862704760541
736000 0.156806394177023
738000 0.156750026825165
740000 0.156693927224887
742000 0.156639726968985
744000 0.156586986570461
746000 0.165760239119291
748000 0.165699319619175
750000 0.165640627000391
752000 0.165570602897426
754000 0.165510544431849
756000 0.165448466136699
758000 0.165369391384457
760000 0.165302162357125
762000 0.165240558826524
764000 0.165177193839393
766000 0.165116235418082
768000 0.165049840824628
770000 0.164967893456674
772000 0.164906739393907
774000 0.164842656263887
776000 0.164777349191175
778000 0.164714093237081
780000 0.164647056604676
782000 0.164565535471914
784000 0.164494681280721
786000 0.16442824159851
788000 0.164363450981644
790000 0.164298788610228
792000 0.164235397598848
794000 0.164151788829093
796000 0.164088697718064
798000 0.164024171968989
800000 0.163953536647383
802000 0.163890430523966
804000 0.163821900192249
806000 0.163742515129024
808000 0.16367751854685
810000 0.163610313036609
812000 0.163543803038885
814000 0.16036560982241
816000 0.160304714997464
818000 0.160226880094721
820000 0.160166436848799
822000 0.160109892294171
824000 0.160047841566474
826000 0.159980319407218
828000 0.159919847312273
830000 0.159842690828902
832000 0.15977785309599
834000 0.159717150131887
836000 0.159655910777687
838000 0.159592221406388
840000 0.159533658604137
842000 0.159456491492363
844000 0.159396202273353
846000 0.159328905199081
848000 0.159270778854493
850000 0.159209053507637
852000 0.159143350837649
854000 0.159070534594212
856000 0.159013437099576
858000 0.158949742948546
860000 0.158889088682457
862000 0.158821384814013
864000 0.158760022907912
866000 0.158690374687484
868000 0.158631390359434
870000 0.158573774465278
872000 0.158512562570622
874000 0.158452948460478
876000 0.158399049248533
878000 0.158329806919174
880000 0.15827178473184
882000 0.158208311555985
884000 0.158152256456578
886000 0.158093520813271
888000 0.158036224951255
890000 0.157958697705382
892000 0.157899664735807
894000 0.157836355676887
896000 0.157783279342012
898000 0.157729811180132
900000 0.157673610169862
902000 0.157596989905894
904000 0.157536426339357
906000 0.157478932120474
908000 0.157418265257963
910000 0.157360827442899
912000 0.157297536523619
914000 0.157231833458563
916000 0.157172505278578
918000 0.15711562713846
920000 0.157066147185225
922000 0.157007664369039
924000 0.156955739576353
926000 0.156889225228142
928000 0.156837138061647
930000 0.156783047079158
932000 0.156728001369413
934000 0.156673213693846
936000 0.15661988521775
938000 0.156556212348556
940000 0.156499934458438
942000 0.156446006766397
944000 0.156388054649449
946000 0.156335874614674
948000 0.156280571729501
950000 0.156205783544262
952000 0.1561481230189
954000 0.156093655347749
956000 0.1560357592154
958000 0.155990598440017
960000 0.155933584197571
962000 0.155868289817305
964000 0.155811782931829
966000 0.155760190433206
968000 0.155711213202918
970000 0.15565919337171
972000 0.155610066925694
974000 0.155558273686747
976000 0.155506380073628
978000 0.155451531760278
980000 0.155398087367899
982000 0.155343092652085
984000 0.155295718296992
986000 0.155240885755646
988000 0.155197266654422
990000 0.155147745333637
992000 0.155098279903804
994000 0.155048642162202
996000 0.154995854373075
998000 0.152285947202551
1000000 0.152248988511128
1002000 0.152214405649991
1004000 0.152177778270027
1006000 0.152144656541155
1008000 0.152109557387473
1010000 0.152067713249954
1012000 0.152034480808987
1014000 0.151994756513172
1016000 0.151958498551956
1018000 0.151924129187492
1020000 0.151892504253253
1022000 0.151848303047128
1024000 0.151808419419699
1026000 0.151771652792865
1028000 0.151740243999653
1030000 0.151704663851943
1032000 0.151667097108082
1034000 0.151623058135379
1036000 0.151589413091699
1038000 0.151552803163472
1040000 0.159271605797868
1042000 0.159225891075034
1044000 0.159178911581423
1046000 0.15912988827146
1048000 0.159083864196531
1050000 0.15903485803991
1052000 0.158989161775834
1054000 0.158949191663444
1056000 0.158907655612823
1058000 0.158854559081341
1060000 0.158819169780856
1062000 0.158779347060967
1064000 0.158744367515671
1066000 0.15870386439885
1068000 0.158669521965703
1070000 0.158619227776862
1072000 0.1585765513239
1074000 0.158537591833369
1076000 0.158499233014833
1078000 0.158466516647275
1080000 0.15843009781909
1082000 0.158384586290088
1084000 0.158344479221585
1086000 0.158301593120165
1088000 0.158258334990208
1090000 0.15822075387529
1092000 0.158181292081013
1094000 0.158134448918993
1096000 0.158099800553526
1098000 0.158061225463888
1100000 0.158026549363531
1102000 0.157991217566941
1104000 0.157964182501116
1106000 0.157922478748229
1108000 0.157885945890926
1110000 0.157839773420895
1112000 0.157799386450973
1114000 0.1577649996445
1116000 0.157725209520926
1118000 0.157679681642895
1120000 0.157643552452971
1122000 0.157609730839943
1124000 0.157577298787431
1126000 0.157538148469552
1128000 0.157506284568024
1130000 0.157463490900426
1132000 0.157427988205231
1134000 0.157394792190024
1136000 0.157365038084743
1138000 0.157332317353288
1140000 0.15729885888517
1142000 0.157252097119952
1144000 0.157214781673197
1146000 0.157179741039246
1148000 0.15714800623046
1150000 0.157118398844487
1152000 0.157084423411566
1154000 0.157044159160461
1156000 0.157010773900558
1158000 0.156975012346446
1160000 0.156944529516119
1162000 0.15691522043061
1164000 0.156881804236384
1166000 0.156849994907125
1168000 0.156814277058247
1170000 0.156783104945005
1172000 0.156749646911795
1174000 0.156716096144767
1176000 0.156681636939952
1178000 0.156639822108156
1180000 0.156607677942603
1182000 0.156578701117219
1184000 0.156547227388299
1186000 0.15651416300287
1188000 0.156485707920505
1190000 0.156455877731753
1192000 0.156420088887441
1194000 0.156389756806876
1196000 0.156360619417027
1198000 0.15632574534314
1200000 0.15629852082988
1202000 0.156267873846342
1204000 0.156240281304145
1206000 0.15621788689483
1208000 0.156191681329078
1210000 0.156161161998474
1212000 0.156134435742506
1214000 0.156095319021623
1216000 0.147197442987833
1218000 0.147173236216836
1220000 0.147147931925267
1222000 0.147125002922721
1224000 0.147095585188853
1226000 0.147062303521197
1228000 0.147033162546929
1230000 0.147007083516334
1232000 0.14697879662016
1234000 0.14695482761114
1236000 0.146927892275493
1238000 0.146893421582847
1240000 0.146863873968326
1242000 0.146833775075631
1244000 0.146806562254075
1246000 0.146779291053513
1248000 0.146746333548703
1250000 0.146710859961472
1252000 0.146683001706367
1254000 0.146654404338638
1256000 0.14662285243321
1258000 0.146598568098842
1260000 0.146574346101298
1262000 0.146547600626824
1264000 0.146527505751901
1266000 0.146500604385834
1268000 0.146478383702145
1270000 0.146454411754112
1272000 0.146430187307104
1274000 0.146399685225219
1276000 0.146373555655054
1278000 0.146355655541972
1280000 0.146337221946609
1282000 0.146313085378465
1284000 0.14629229990036
1286000 0.146264945885223
1288000 0.146237937260561
1290000 0.146213205615557
1292000 0.146187201485601
1294000 0.146156985400886
1296000 0.146126658839203
1298000 0.146100526245007
1300000 0.146070956545362
1302000 0.146047811535278
1304000 0.146026183861165
1306000 0.146003188559718
1308000 0.145981668008276
1310000 0.145954769143319
1312000 0.145932202260489
1314000 0.145908618517046
1316000 0.145880209153178
1318000 0.145861004410685
1320000 0.145837042071266
1322000 0.145811705649252
1324000 0.145786062740029
1326000 0.145765665306096
1328000 0.145743701361328
1330000 0.145722921971069
1332000 0.145702804591781
1334000 0.145670886580284
1336000 0.145654087528895
1338000 0.145634065901665
1340000 0.147124190666963
1342000 0.147107636039384
1344000 0.14709305727448
1346000 0.147069657222037
1348000 0.137761107449413
1350000 0.137746698181434
1352000 0.137731672498321
1354000 0.137717704377185
1356000 0.137701731343244
1358000 0.137686274040423
1360000 0.137676662778483
1362000 0.13766074709825
1364000 0.137643909011795
1366000 0.137635117526913
1368000 0.137618709761899
1370000 0.137599679410027
1372000 0.137586381022516
1374000 0.137570878311434
1376000 0.137557288862971
1378000 0.137539033210941
1380000 0.137519894872547
1382000 0.137502204576738
1384000 0.137483191883354
1386000 0.137471216904295
1388000 0.137456988075518
1390000 0.137435999720028
1392000 0.13741927233759
1394000 0.137402890023665
1396000 0.137392827519384
1398000 0.137377837971382
1400000 0.137367717736563
1402000 0.137348421835073
1404000 0.11343984234386
1406000 0.113431077255988
1408000 0.113425329218464
1410000 0.113417035430831
1412000 0.113409699633773
1414000 0.113402084783162
1416000 0.113397389623797
1418000 0.113386552076753
1420000 0.113379226563501
1422000 0.113373965043429
1424000 0.113369587297979
1426000 0.113362954950413
1428000 0.113353528758722
1430000 0.113342518789735
1432000 0.113335440478657
1434000 0.113330069257478
1436000 0.113323921088241
1438000 0.113313852335865
1440000 0.113308942496276
1442000 0.113303020394384
1444000 0.113293125364501
1446000 0.113285914818738
1448000 0.113281231343652
1450000 0.113276228064647
1452000 0.113273478793413
1454000 0.113271042806092
1456000 0.113264127344866
1458000 0.113256955077506
1460000 0.113253286197678
1462000 0.113248462717738
1464000 0.11324413766425
1466000 0.113237322636627
1468000 0.113230533494424
1470000 0.113226143402375
1472000 0.113223431270764
1474000 0.113216244798503
1476000 0.113212923024903
1478000 0.118954597782708
1480000 0.118952096417827
1482000 0.118946215263824
1484000 0.118942139717717
1486000 0.118940161625687
1488000 0.118934358063146
1490000 0.118925225013236
1492000 0.107173648146849
1494000 0.107166216252798
1496000 0.107159987030514
1498000 0.107150825110937
1500000 0.107145054702298
1502000 0.107138780342599
1504000 0.107129332921517
1506000 0.107120196805572
1508000 0.107114311649531
1510000 0.107103647571636
1512000 0.10709641446316
1514000 0.107086798843471
1516000 0.107080566348485
1518000 0.107072619429905
1520000 0.107063248605978
1522000 0.107055087911787
1524000 0.107048937728235
1526000 0.107039719231826
1528000 0.10703474650963
1530000 0.107030860320169
1532000 0.107026589315416
1534000 0.107018234969898
1536000 0.107012126508508
1538000 0.107006237157568
1540000 0.106998686676284
1542000 0.106993941539506
1544000 0.106990892111291
1546000 0.106985893135319
1548000 0.106976482802675
1550000 0.106967366488676
1552000 0.106962599339494
1554000 0.106952270581408
1556000 0.106942302981668
1558000 0.106933490766842
1560000 0.106926714986305
1562000 0.106922204233533
1564000 0.106911933948357
1566000 0.10690501048036
1568000 0.106897180966155
1570000 0.10689068116213
1572000 0.106883975057789
1574000 0.106876339497099
1576000 0.106872671370978
1578000 0.106867247291248
1580000 0.106854939444789
1582000 0.106854416296121
1584000 0.106845544371776
1586000 0.106840969690603
1588000 0.106833464841363
1590000 0.106826254758821
1592000 0.106816728530818
1594000 0.106805720342845
1596000 0.106799299279921
1598000 0.106793228968698
1600000 0.106784520804767
1602000 0.106777720067905
1604000 0.106771933639886
1606000 0.106764483373698
1608000 0.106758681306298
1610000 0.106746437285701
1612000 0.106737410803891
1614000 0.106733428213072
1616000 0.106725459391333
1618000 0.106715483547574
1620000 0.10670810476772
1622000 0.106700533920389
1624000 0.106696641631037
1626000 0.106688648948036
1628000 0.106683843837219
1630000 0.106679304059357
1632000 0.106675684076015
1634000 0.106670827101814
1636000 0.10666384518421
1638000 0.106659261102164
1640000 0.106651846318907
1642000 0.106644031916837
1644000 0.106636091440152
1646000 0.098611284397624
1648000 0.0986083394941743
1650000 0.0986068238868731
1652000 0.098605632777531
1654000 0.0986004998903673
1656000 0.0985933538090575
1658000 0.098590083220157
1660000 0.0985872488804395
1662000 0.0985821402652352
1664000 0.0985774418786668
1666000 0.0985736034251335
1668000 0.0985673694920375
1670000 0.104480956748443
1672000 0.104477864381786
1674000 0.104472034036388
1676000 0.104465084105881
1678000 0.104459899168642
1680000 0.104454968034682
1682000 0.104446259091918
1684000 0.104439821405579
1686000 0.104437308100369
1688000 0.104430145723321
1690000 0.104423963221227
1692000 0.104420902351513
1694000 0.104414151023864
1696000 0.104406835438591
1698000 0.104402080504349
1700000 0.104393712737462
1702000 0.104387294234262
1704000 0.104380372169795
1706000 0.104372724085235
1708000 0.104370265697134
1710000 0.104362396249547
1712000 0.104356184777274
1714000 0.104351366008991
1716000 0.104348169786829
1718000 0.10434213273263
1720000 0.104340916763689
1722000 0.104335086094227
1724000 0.104330588166357
1726000 0.104326027554771
1728000 0.104319334434182
1730000 0.104313881152047
1732000 0.1043076005281
1734000 0.104301722518397
1736000 0.104296816380022
1738000 0.10429343410377
1740000 0.104288085791142
1742000 0.104278474074954
1744000 0.104265936782967
1746000 0.104259435974331
1748000 0.104255631305231
1750000 0.104256023130945
1752000 0.104247532659678
1754000 0.104237186396524
1756000 0.104233553208922
1758000 0.10423094619618
1760000 0.104225225959554
1762000 0.104223830845303
1764000 0.104217397713457
1766000 0.104209255002491
1768000 0.104202559749869
1770000 0.104196265998346
1772000 0.104192439702302
1774000 0.104185203988082
1776000 0.104177068834238
1778000 0.10416843494267
1780000 0.104166648115736
1782000 0.104163925704325
1784000 0.10415911385358
1786000 0.104154993994523
1788000 0.10415278658524
1790000 0.104150157296705
1792000 0.10414309233023
1794000 0.104140410647846
1796000 0.10413563839211
1798000 0.104135677025339
1800000 0.104128987135718
1802000 0.104124132560703
1804000 0.104121476548695
1806000 0.104117450415824
1808000 0.104113542915315
1810000 0.104111479572688
1812000 0.104111367065903
1814000 0.104107454648118
1816000 0.10410522964865
1818000 0.10409928479419
1820000 0.104094704255532
1822000 0.104088761013264
1824000 0.104084420480605
1826000 0.104083592301748
1828000 0.10408136341158
1830000 0.104076425272965
1832000 0.104072129041443
1834000 0.104068948306934
1836000 0.104066566004821
1838000 0.104066111191283
1840000 0.104061069147945
1842000 0.10405907393466
1844000 0.104056796256291
1846000 0.104052225313578
1848000 0.104053501819574
1850000 0.104053855254403
1852000 0.104049034978299
1854000 0.104048216592032
1856000 0.104044244391516
1858000 0.10404251646935
1860000 0.0936861309868396
1862000 0.093684530450045
1864000 0.0936842828118437
1866000 0.0936797510415452
1868000 0.0936736022324648
1870000 0.0936688602600756
1872000 0.0936631739338656
1874000 0.0936588857046946
1876000 0.0936548746564425
1878000 0.093646653735652
1880000 0.0936419473523297
1882000 0.0936364673353022
1884000 0.0936326858891201
1886000 0.0936208086102116
1888000 0.0936172606709848
1890000 0.0936130344784888
1892000 0.0936063162029433
1894000 0.0936036264192912
1896000 0.0936026821116417
1898000 0.093601041235409
1900000 0.0935998243712453
1902000 0.0935980403655821
1904000 0.0935921698866408
1906000 0.0935866883501089
1908000 0.0935832099023103
1910000 0.0935750559494659
1912000 0.0935722425095233
1914000 0.0935672999766237
1916000 0.0935672384392036
1918000 0.0935596505781097
1920000 0.0935601529697443
1922000 0.093557569111182
1924000 0.0935541229438963
1926000 0.0935514348681175
1928000 0.0935524156390313
1930000 0.0935481066110995
1932000 0.093544960300453
1934000 0.0935396774583186
1936000 0.0935331019852262
1938000 0.093528110986831
1940000 0.0935251832819466
1942000 0.0935207669591153
1944000 0.0935127825756925
1946000 0.0935111419356441
1948000 0.0935040324910157
1950000 0.0935010981222931
1952000 0.0934951850680994
1954000 0.0934893811944495
1956000 0.0934898424598293
1958000 0.0934888579363038
1960000 0.0934836646499619
1962000 0.0934794633492201
1964000 0.0934742922173074
1966000 0.0934696610218543
1968000 0.0934684308718894
1970000 0.093467017210585
1972000 0.0934643917027336
1974000 0.0934565540888966
1976000 0.0934556779673161
1978000 0.09346202385358
1980000 0.0934606228880002
1982000 0.0934615792046295
1984000 0.0934591785971846
1986000 0.0934551542158989
1988000 0.0934477887759299
1990000 0.0934418831168261
1992000 0.0934345315435344
1994000 0.0934286187238995
1996000 0.0934266855455411
1998000 0.0934246737369131
2000000 0.0934222862354027
2002000 0.093417696570768
2004000 0.0934107800385844
2006000 0.0934038484219494
2008000 0.0933970355106668
2010000 0.0933954738727347
2012000 0.09339207522101
2014000 0.0933843773724588
2016000 0.0864984773504398
2018000 0.0864906311452671
2020000 0.0864863282898696
2022000 0.086482058671622
2024000 0.0864716444755882
2026000 0.0864685939527177
2028000 0.0864631418826995
2030000 0.0864572617797798
2032000 0.0864537079760321
2034000 0.086449061845335
2036000 0.0864424527603344
2038000 0.0864420475061216
2040000 0.0864400312699845
2042000 0.086435793382324
2044000 0.0864343100587257
2046000 0.0864282806238095
2048000 0.0864273492496311
2050000 0.0864264813260548
2052000 0.0864235141752864
2054000 0.0864186554795917
2056000 0.0864163339778078
2058000 0.0864144819406027
2060000 0.0864107214466591
2062000 0.0864095372338481
2064000 0.0864076015140013
2066000 0.0864001184633146
2068000 0.0863927000424716
2070000 0.0863888125214527
2072000 0.0863852789883892
2074000 0.0863839387467835
2076000 0.0863790811468536
2078000 0.0863699928640689
2080000 0.0863652945502069
2082000 0.0863616450350353
2084000 0.0863569805068729
2086000 0.0863510523812062
2088000 0.086349481826327
2090000 0.0863417023987753
2092000 0.0863393996336553
2094000 0.0863359384420421
2096000 0.0863292135413437
2098000 0.0863260899725322
2100000 0.0863295907139404
2102000 0.0863273495642531
2104000 0.0863215615162499
2106000 0.0863179714266313
2108000 0.0863133487041808
2110000 0.0863122067259167
2112000 0.0863093314185328
2114000 0.0863036949124888
2116000 0.0863022317731741
2118000 0.0862973482291794
2120000 0.086294840130314
2122000 0.086288695866422
2124000 0.0862835134267198
2126000 0.0862792120154569
2128000 0.0862748493879351
2130000 0.0862704135918397
2132000 0.0862698457125635
2134000 0.0862661475362348
2136000 0.0862632072495912
2138000 0.0862565484691617
2140000 0.0862561049543162
2142000 0.086256017290216
2144000 0.086254988268142
2146000 0.0862480468544565
2148000 0.0862447095747859
2150000 0.0862430613116475
2152000 0.0862417618400373
2154000 0.086238072232851
2156000 0.0862376256212946
2158000 0.0862321703443557
2160000 0.0862339291369792
2162000 0.0862364568651809
2164000 0.086233071370625
2166000 0.0862300054026357
2168000 0.0862317059357005
2170000 0.0862306109182064
2172000 0.0862262866285956
2174000 0.0862206533619793
2176000 0.0862167094550098
2178000 0.086213039730096
2180000 0.0862099081585545
2182000 0.0862078575003452
2184000 0.0862006547700108
2186000 0.0862012318235353
2188000 0.0862020676697697
2190000 0.0861983229878295
2192000 0.0861941477704527
2194000 0.0861902858838253
2196000 0.086187225169235
2198000 0.0861806153472603
2200000 0.0861768197544579
2202000 0.0861721842605684
2204000 0.0861685662384007
2206000 0.0861677835898194
2208000 0.0861641353884684
2210000 0.0861600164865689
2212000 0.0921402006967795
2214000 0.092137522206082
2216000 0.0921312243795005
2218000 0.0921289826007489
2220000 0.0921283159327633
2222000 0.0921264865840018
2224000 0.0921253777347597
2226000 0.0921227266112919
2228000 0.0921178872420764
2230000 0.0921152027879555
2232000 0.0921120643305581
2234000 0.0921097072488513
2236000 0.0921067911721056
2238000 0.092103538882826
2240000 0.0921002856477895
2242000 0.0920953614998945
2244000 0.0920944666900539
2246000 0.0920890040585587
2248000 0.0920851398616346
2250000 0.0920845820738406
2252000 0.0920836503900542
2254000 0.0920823664701065
2256000 0.092081727878163
2258000 0.0920790606874753
2260000 0.0920782986553422
2262000 0.0920763223796759
2264000 0.0920753598602606
2266000 0.0920743765439083
2268000 0.0920718285566716
2270000 0.0920691679987598
2272000 0.0920681833096091
2274000 0.0920670107994845
2276000 0.0920663645699393
2278000 0.0920634359102599

==> Figures/no_middle_bar_w_softmax.txt <==
0 0.127279807229292
2000 0.127604341431629
4000 0.127613376607249
6000 0.127661178661486
8000 0.131202742235584
10000 0.13119393092123
12000 0.131172406533835
14000 0.131140924625376
16000 0.131109835686582
18000 0.131070618476188
20000 0.131030874128708
22000 0.130982961105299
24000 0.125556479309539
26000 0.125455928459406
28000 0.125366257784076
30000 0.125274300571474
32000 0.125178156979907
34000 0.125080945108507
36000 0.124984982601279
38000 0.124860375194228
40000 0.124763100122481
42000 0.124662018871896
44000 0.124564107689357
46000 0.124466399328951
48000 0.124368585241196
50000 0.124245126222767
52000 0.124162449922982
54000 0.124089792661818
56000 0.124022432373485
58000 0.123950663649161
60000 0.123885370259267
62000 0.123796930101578
64000 0.123732089164069
66000 0.123669513581743
68000 0.123611954658443
70000 0.123554738025432
72000 0.101038524262152
74000 0.104226787676539
76000 0.104201898598501
78000 0.104179440115167
80000 0.104161741585518
82000 0.0966039801903334
84000 0.0966202996859683
86000 0.0966440910860897
88000 0.0966979642675357
90000 0.096750560620538
92000 0.0968014948575778
94000 0.0968499725382751
96000 0.0968997922476685
98000 0.0969587410097767
100000 0.0899889971578886
102000 0.09002703914956
104000 0.0900647470664899
106000 0.090102856115659
108000 0.0901392353061644
110000 0.0902026714666666
112000 0.0902557753751811
114000 0.0903137373723434
116000 0.0903678414338669
118000 0.0955263246589508
120000 0.095606413733969
122000 0.0956986942071401
124000 0.0957764221058296
126000 0.0958544598157982
128000 0.0959301764841731
130000 0.0960047827016374
132000 0.0960781304309956
134000 0.0961659761426593
136000 0.0962336297102527
138000 0.0963028624677763
140000 0.0963722182752953
142000 0.096440717835588
144000 0.0965098679034758
146000 0.0965940279975086
148000 0.0814989538034948
150000 0.0815108573240093
152000 0.0856711827807288
154000 0.085607159639491
156000 0.0855468071849572
158000 0.0854707440507305
160000 0.0854083796255804
162000 0.0853488922153574
164000 0.0852884756143532
166000 0.0852281533722538
168000 0.0851711150982408
170000 0.0850976849626903
172000 0.0987732825689996
174000 0.098726624878946
176000 0.0986801439080254
178000 0.0959731428720229
180000 0.0959341000206104
182000 0.0958820714191567
184000 0.0958424885807356
186000 0.0958213352096747
188000 0.0958202284659366
190000 0.0958152712531798
192000 0.095810734695939
194000 0.0958055814085076
196000 0.09580327941483
198000 0.0958014230117988
200000 0.0957978372098571
202000 0.0957918879538977
204000 0.0957864761731326
206000 0.0957801626636968
208000 0.0957779369606983
210000 0.0957737477069677
212000 0.0957669465865983
214000 0.095762076913151
216000 0.0957586150285948
218000 0.0957516630001382
220000 0.114110587237729
222000 0.112768822829424
224000 0.112815502305089
226000 0.112860231341922
228000 0.112900240438328
230000 0.136182187812283
232000 0.136245248367882
234000 0.136302918328643
236000 0.136363754912862
238000 0.136428451836894
240000 0.136488557642206
242000 0.136562732330747
244000 0.136621771611261
246000 0.136674885275433
248000 0.136732185203499
250000 0.13678891332312
252000 0.136840845841853
254000 0.136899399604499
256000 0.136946495871305
258000 0.136996175195359
260000 0.137045638267862
262000 0.137096291346978
264000 0.137148521061403
266000 0.137206299775162
268000 0.137254366197767
270000 0.140437796611227
272000 0.140482650926393
274000 0.140526908768462
276000 0.14057399094707
278000 0.140632033852396
280000 0.140673525877797
282000 0.142996190399845
284000 0.143011869838411
286000 0.143034339951202
288000 0.143058141856121
290000 0.143083591984515
292000 0.143101130311663
294000 0.143123988851367
296000 0.143146481020045
298000 0.14316625300523
300000 0.143565696299447
302000 0.143588562620618
304000 0.150198373650731
306000 0.150202678456344
308000 0.138346190594646
310000 0.13835652951054
312000 0.138366339000025
314000 0.138377697964495
316000 0.138384574551899
318000 0.138396325916791
320000 0.138402794782027
322000 0.138413870781453
324000 0.138422796783866
326000 0.13843085451177
328000 0.138436577518569
330000 0.130895830987778
332000 0.13090912331986
334000 0.130925013509354
336000 0.130939879645229
338000 0.130958365644213
340000 0.130970016043121
342000 0.130980652948892
344000 0.130991257135161
346000 0.130999106967692
348000 0.131004665552833
350000 0.131018669530996
352000 0.131028230677763
354000 0.131037857287507
356000 0.131041475702004
358000 0.131050777643577
360000 0.131054029248586
362000 0.131060024756927
364000 0.131061102972296
366000 0.131064214641718
368000 0.131069650253871
370000 0.131073247645625
372000 0.131075077052501
374000 0.131079348859706
376000 0.131085328678533
378000 0.131085372717829
380000 0.131086466204824
382000 0.131088356435946
384000 0.13109001073664
386000 0.131090043421892
388000 0.131089604446612
390000 0.131087037573495
392000 0.131082746928453
394000 0.131082467707441
396000 0.1310797947395
398000 0.147480594460385
400000 0.14747682412128
402000 0.147471174396596
404000 0.147465588451137
406000 0.14746130779032
408000 0.147448098138578
410000 0.14276715346657
412000 0.142769602683344
414000 0.142769650875361
416000 0.142772244504979
418000 0.142775459327471
420000 0.142775411746525
422000 0.142776564168916
424000 0.142775523436041
426000 0.142771389149955
428000 0.142768660816023
430000 0.142765121516122
432000 0.14276466224415
434000 0.142763204252054
436000 0.142760968984429
438000 0.142762221588259
440000 0.14276146840052
442000 0.142757335617004
444000 0.142755062118521
446000 0.142747275234064
448000 0.142742607626649
450000 0.142735870756986
452000 0.142732602259283
454000 0.142726217322022
456000 0.142717031643951
458000 0.142707992899998
460000 0.142700811974057
462000 0.142689682558561
464000 0.14267963251779
466000 0.142677563027989
468000 0.14266696990306
470000 0.142657617357091
472000 0.142645166042793
474000 0.142633358956115
476000 0.142626687274212
478000 0.142617526090338
480000 0.142607317468904
482000 0.142592201699598
484000 0.142583176812761
486000 0.142576029807868
488000 0.14256584727393
490000 0.135674164707222
492000 0.135660174519168
494000 0.13563910961856
496000 0.135619873460919
498000 0.135605945735715
500000 0.135588159626296
502000 0.135571127964826
504000 0.135552107835723
506000 0.135528291873862
508000 0.135506614485007
510000 0.135482732089597
512000 0.135458133177629
514000 0.135436505533635
516000 0.1354159553034
518000 0.135383766290418
520000 0.135361021918068
522000 0.135336295762628
524000 0.135313792666548
526000 0.135292253443807
528000 0.135276164457994
530000 0.135254287011364
532000 0.135234922542152
534000 0.135209298105673
536000 0.135189603905908
538000 0.135173444818758
540000 0.135151420706588
542000 0.13513061368344
544000 0.135110262806206
546000 0.135093509473276
548000 0.135076536150963
550000 0.135058810824805
552000 0.135035192973297
554000 0.135005152308684
556000 0.134982264312257
558000 0.134964619121916
560000 0.134946487814482
562000 0.134929659355599
564000 0.134907087236321
566000 0.134888057186317
568000 0.134873966194688
570000 0.134855990054148
572000 0.134837195988263
574000 0.134819797721781
576000 0.134797070102261
578000 0.134767913121405
580000 0.134747489015032
582000 0.134728298740481
584000 0.134707568321084
586000 0.13468997805001
588000 0.134668707694778
590000 0.134643186834983
592000 0.134623208278053
594000 0.134603961848386
596000 0.134582617167539
598000 0.134558781068142
600000 0.134531919001609
602000 0.13450827358501
604000 0.134486720534409
606000 0.134464697432841
608000 0.134439858113061
610000 0.134416829062375
612000 0.134392593917491
614000 0.13435699977189
616000 0.134329695374178
618000 0.134309370856296
620000 0.134283320962367
622000 0.13426085425629
624000 0.13424162204671
626000 0.13421588585764
628000 0.134186885896591
630000 0.134162818913109
632000 0.134132885791539
634000 0.134108136578537
636000 0.134081885580631
638000 0.134050078346726
640000 0.134025369843697
642000 0.133997536118541
644000 0.133969030608454
646000 0.133941592959775
648000 0.133917225242865
650000 0.13388665011606
652000 0.133865099058678
654000 0.133836946733687
656000 0.133813594561742
658000 0.133785578945657
660000 0.133759543509973
662000 0.133723368785914
664000 0.133694492749462
666000 0.133673091263599
668000 0.133640058978655
670000 0.133613119336548
672000 0.133583411456441
674000 0.133548274788629
676000 0.133519316169884
678000 0.13348802489273
680000 0.133460880037014
682000 0.133435674963024
684000 0.133404607249704
686000 0.133366422419251
688000 0.133340312303376
690000 0.133309200468941
692000 0.133273361559109
694000 0.13323963224902
696000 0.13321308950488
698000 0.133174607642785
700000 0.133144188074435
702000 0.133111564814508
704000 0.1330768372727
706000 0.133048062724051
708000 0.133021310967089
710000 0.132985432088524
712000 0.1329548732164
714000 0.132922556412354
716000 0.132890557028382
718000 0.132858023824285
720000 0.132829379614616
722000 0.132788762216884
724000 0.132756390360508
726000 0.132725448021361
728000 0.132695439623515
730000 0.132661369968646
732000 0.132624836046068
734000 0.13257950021205
736000 0.132545268692472
738000 0.132511719132239
740000 0.13247779888859
742000 0.132444831087094
744000 0.132413620892711
746000 0.132370907719588
748000 0.132336677250241
750000 0.132303454367323
752000 0.132265034301692
754000 0.132229688198744
756000 0.13219274925068
758000 0.132147747850403
760000 0.132109439024997
762000 0.132072069480467
764000 0.132033859226293
766000 0.131992149838772
768000 0.131951458817181
770000 0.131902861009192
772000 0.131865229309704
774000 0.131825277223635
776000 0.131783537186286
778000 0.131745095150374
780000 0.13170274120955
782000 0.131649562958411
784000 0.131603962227993
786000 0.131563581567271
788000 0.131521916975021
790000 0.131478937515846
792000 0.131439178977312
794000 0.131384000250397
796000 0.131342541553579
798000 0.13130435651651
800000 0.131257999607746
802000 0.131218086581143
804000 0.131175508554984
806000 0.131122568863046
808000 0.131080846237599
810000 0.131038212088648
812000 0.130991564597258
814000 0.13094363580305
816000 0.130901891993293
818000 0.130847004813923
820000 0.130803232343158
822000 0.130760950145527
824000 0.130713514100488
826000 0.130667768151437
828000 0.130621554875339
830000 0.130567729814803
832000 0.130521758196435
834000 0.130478508357121
836000 0.130434381855519
838000 0.130390672808014
840000 0.130346678864208
842000 0.130292925935682
844000 0.130250912654256
846000 0.130201839689699
848000 0.130160668409867
850000 0.130115767435358
852000 0.130067604819057
854000 0.130012961318935
856000 0.129974199744614
858000 0.129929439907386
860000 0.129883294187714
862000 0.129834733263219
864000 0.129790336360526
866000 0.129739704283775
868000 0.12969438344545
870000 0.129650588929185
872000 0.129607901205345
874000 0.12956274710926
876000 0.129522267254971
878000 0.129468335072493
880000 0.129422171838541
882000 0.129377526317233
884000 0.129333254609608
886000 0.129290421399596
888000 0.129248244906829
890000 0.129190784863829
892000 0.129144828478797
894000 0.1291004848911
896000 0.129058214281812
898000 0.129015914284593
900000 0.128974423326591
902000 0.128918651575228
904000 0.128870801260235
906000 0.128827566544039
908000 0.128780735062433
910000 0.128738257209661
912000 0.128691108340584
914000 0.128645381467644
916000 0.128604361349621
918000 0.128562920691206
920000 0.128521208883955
922000 0.128481353699991
924000 0.128444000060713
926000 0.128395106995652
928000 0.128353774899184
930000 0.128313664297082
932000 0.128271510778134
934000 0.128231975569743
936000 0.128192725751097
938000 0.128142324925021
940000 0.128098774453404
942000 0.128058722004157
944000 0.128016528382381
946000 0.127978086925436
948000 0.127936875662999
950000 0.127883317599694
952000 0.127837635716189
954000 0.12779687908155
956000 0.127756766696298
958000 0.127720542824365
960000 0.127677160088652
962000 0.127630079664239
964000 0.127588587686796
966000 0.127548803919286
968000 0.127511108405359
970000 0.127472066375329
972000 0.127435588788744
974000 0.127391203514068
976000 0.127350642221742
978000 0.127312019996833
980000 0.12727194244248
982000 0.127231711519849
984000 0.127195572757701
986000 0.127153399225622
988000 0.12711982635317
990000 0.127081330440646
992000 0.12704286597807
994000 0.127002222142891
996000 0.126964721111022
998000 0.133227229673525
1000000 0.133187551112289
1002000 0.133146030611224
1004000 0.133103658820497
1006000 0.133063177597847
1008000 0.133022973656044
1010000 0.132973849002337
1012000 0.132934892161087
1014000 0.132887900408742
1016000 0.132846523700311
1018000 0.132807566643684
1020000 0.13276733636116
1022000 0.132715362037534
1024000 0.132669306677386
1026000 0.132627333880965
1028000 0.132588221204473
1030000 0.132548172750875
1032000 0.132506408930711
1034000 0.132455747744239
1036000 0.13241375213493
1038000 0.132374957799253
1040000 0.132341908557524
1042000 0.132303677022777
1044000 0.132261585644629
1046000 0.132217354613027
1048000 0.13217607906761
1050000 0.132131626423735
1052000 0.132094824267552
1054000 0.132056905697821
1056000 0.132019293049377
1058000 0.131973474217191
1060000 0.131935460631012
1062000 0.131901546794338
1064000 0.131865303236739
1066000 0.131826060132401
1068000 0.131790756731933
1070000 0.131740606139132
1072000 0.131702033719594
1074000 0.13166541087954
1076000 0.13162957272156
1078000 0.131595069172984
1080000 0.131559073247586
1082000 0.131513740957523
1084000 0.131477715278071
1086000 0.131442347837548
1088000 0.131402744812479
1090000 0.131365968238717
1092000 0.131329682315544
1094000 0.131284005349458
1096000 0.13124903685025
1098000 0.131211516209057
1100000 0.131181780303928
1102000 0.13115070310849
1104000 0.131123243568436
1106000 0.131080696944668
1108000 0.131044732901433
1110000 0.131005974996239
1112000 0.130968225117821
1114000 0.130937928887526
1116000 0.130901961611495
1118000 0.130861567429588
1120000 0.130831661060311
1122000 0.130800424720319
1124000 0.130768690285096
1126000 0.13073297536074
1128000 0.130701890044797
1130000 0.130660137978105
1132000 0.130627576213926
1134000 0.130593464875373
1136000 0.130563755483095
1138000 0.130531550390021
1140000 0.130501690985308
1142000 0.13045979580091
1144000 0.130428881847431
1146000 0.130396950531939
1148000 0.130363248975918
1150000 0.130333406031511
1152000 0.130304267367039
1154000 0.130269157491562
1156000 0.130237168623453
1158000 0.13020472919523
1160000 0.130176676418267
1162000 0.13015054284202
1164000 0.130118662516782
1166000 0.130082666751977
1168000 0.130050606728056
1170000 0.130021231524957
1172000 0.129992102487784
1174000 0.129961466541367
1176000 0.129930856108382
1178000 0.129893895974537
1180000 0.12986263842476
1182000 0.129835531577777
1184000 0.129803667695521
1186000 0.129774755863069
1188000 0.129744941826866
1190000 0.129712095147251
1192000 0.129678842095537
1194000 0.12964966456486
1196000 0.129620856505811
1198000 0.12959014277322
1200000 0.129564274986253
1202000 0.129531996057844
1204000 0.129503243709829
1206000 0.129478140381338
1208000 0.129451542189851
1210000 0.129424672116578
1212000 0.129399117583815
1214000 0.129361432067964
1216000 0.129339343600162
1218000 0.129316085226243
1220000 0.129290692932425
1222000 0.129267826514641
1224000 0.1292398908817
1226000 0.129208042391543
1228000 0.129179437499366
1230000 0.129152571150235
1232000 0.129123923986874
1234000 0.12909834259283
1236000 0.129071707490416
1238000 0.129038642613534
1240000 0.129012395134147
1242000 0.128983063576425
1244000 0.128958314391268
1246000 0.128932084898469
1248000 0.128904096563306
1250000 0.128875846620581
1252000 0.128853390873788
1254000 0.12882754015731
1256000 0.128803752158075
1258000 0.128780638827098
1260000 0.12875968420645
1262000 0.128731021223796
1264000 0.128708518939069
1266000 0.128684482815313
1268000 0.12866081457229
1270000 0.128635313848082
1272000 0.128613183382467
1274000 0.128582712791117
1276000 0.128556186075778
1278000 0.128536449296245
1280000 0.128519379687945
1282000 0.128496114177673
1284000 0.128476656932788
1286000 0.128447807886772
1288000 0.128419278779782
1290000 0.128396937607095
1292000 0.128370154339247
1294000 0.128345072432792
1296000 0.12831919019075
1298000 0.128292969164698
1300000 0.128268506196155
1302000 0.128245924188006
1304000 0.12822546684298
1306000 0.128202033691936
1308000 0.128181915088544
1310000 0.128156157649308
1312000 0.128138467012951
1314000 0.128112890114129
1316000 0.128088088045979
1318000 0.12806520592797
1320000 0.128042577728148
1322000 0.128016701264509
1324000 0.127993214412442
1326000 0.127973908918013
1328000 0.127956646482996
1330000 0.127934172704634
1332000 0.12791205282985
1334000 0.127881710032825
1336000 0.127864573346534
1338000 0.127843377173917
1340000 0.127821860123813
1342000 0.127798527681048
1344000 0.127779392492673
1346000 0.127752822325641
1348000 0.127735299121316
1350000 0.127714645174525
1352000 0.127695656329966
1354000 0.127676952795513
1356000 0.127655294585723
1358000 0.127626475838382
1360000 0.127611839351888
1362000 0.127589235681213
1364000 0.127569815257616
1366000 0.12754960982349
1368000 0.127531350454764
1370000 0.127508839707548
1372000 0.127491427722313
1374000 0.127469575656155
1376000 0.127451659183548
1378000 0.12742741926198
1380000 0.127402941589767
1382000 0.127382939510751
1384000 0.12736026982269
1386000 0.127341589511858
1388000 0.12732804789779
1390000 0.127303590394895
1392000 0.127282126994257
1394000 0.127259184829744
1396000 0.127241827438126
1398000 0.1272215870415
1400000 0.127204392335278
1402000 0.127185989168792
1404000 0.108691331291925
1406000 0.108661267119676
1408000 0.108639340966868
1410000 0.108619119509541
1412000 0.108597889448251
1414000 0.108574598832533
1416000 0.1085529323756
1418000 0.108527367199093
1420000 0.108506037996383
1422000 0.108484286331908
1424000 0.108461651709997
1426000 0.108439398234546
1428000 0.108417955301774
1430000 0.108388645423783
1432000 0.108368872114264
1434000 0.108347007960446
1436000 0.108322590456226
1438000 0.108297240318461
1440000 0.108272918816108
1442000 0.108248810958489
1444000 0.108226302965941
1446000 0.108202772141394
1448000 0.108190689340189
1450000 0.108172160687064
1452000 0.108149602449785
1454000 0.108125467443785
1456000 0.108105122065369
1458000 0.108082801390574
1460000 0.10806179272902
1462000 0.108040590226034
1464000 0.108019153676755
1466000 0.10799499722934
1468000 0.107974138025136
1470000 0.107954916436654
1472000 0.107937258595341
1474000 0.10791695287164
1476000 0.107893747895909
1478000 0.107870639278482
1480000 0.107851493003194
1482000 0.107830510913915
1484000 0.10781254320483
1486000 0.107794646449766
1488000 0.107774505832537
1490000 0.107745708774663
1492000 0.107723814440997
1494000 0.107704447463885
1496000 0.107685604987079
1498000 0.107666434908885
1500000 0.107648581889642
1502000 0.107626994580803
1504000 0.107608283838486
1506000 0.107585992960399
1508000 0.107569141289524
1510000 0.1075479969066
1512000 0.10753005432245
1514000 0.10750717134671
1516000 0.10749273212792
1518000 0.107473333796985
1520000 0.107454678324144
1522000 0.107435172475868
1524000 0.10741731167341
1526000 0.107396209126311
1528000 0.107381684506389
1530000 0.107367463951794
1532000 0.107346644306059
1534000 0.107329957081289
1536000 0.107313344880797
1538000 0.107293754299417
1540000 0.107276311644218
1542000 0.107256521090867
1544000 0.107240899656844
1546000 0.107222510884533
1548000 0.107202390157536
1550000 0.10717709177497
1552000 0.107162955815068
1554000 0.107141853829085
1556000 0.107123774597169
1558000 0.107104715904048
1560000 0.107088672644165
1562000 0.107070031735162
1564000 0.107050799530368
1566000 0.107032592800417
1568000 0.107011823144442
1570000 0.106994814036913
1572000 0.106979685379918
1574000 0.106957572207939
1576000 0.10694091431567
1578000 0.106923184209541
1580000 0.10690337260884
1582000 0.106888605141436
1584000 0.106869946612455
1586000 0.10685039071342
1588000 0.10683464571837
1590000 0.106817012376726
1592000 0.106797467958596
1594000 0.106776462943969
1596000 0.106758282771236
1598000 0.106736043203506
1600000 0.106717700185376
1602000 0.106702091981791
1604000 0.106684440722866
1606000 0.106662599009088
1608000 0.106645898708426
1610000 0.106623442230946
1612000 0.10660638027438
1614000 0.106591120599544
1616000 0.106572357850298
1618000 0.106555359278278
1620000 0.106536368189061
1622000 0.106514924548736
1624000 0.106502351530336
1626000 0.10648706082033
1628000 0.10647278731338
1630000 0.10645587215858
1632000 0.106440557282535
1634000 0.106420425095776
1636000 0.106404419099491
1638000 0.106392406926758
1640000 0.106375652447165
1642000 0.106359013501996
1644000 0.106341675787134
1646000 0.10632070635099
1648000 0.106308545737743
1650000 0.106294608143119
1652000 0.106283931564519
1654000 0.106263322172752
1656000 0.106247971378443
1658000 0.106227434989002
1660000 0.106210560707239
1662000 0.106197162605068
1664000 0.106179999677946
1666000 0.10616261521945
1668000 0.106147199467074
1670000 0.112046462141235
1672000 0.112031017062216
1674000 0.112014376266514
1676000 0.11199650527533
1678000 0.11198159596927
1680000 0.11196367054598
1682000 0.111941284078725
1684000 0.111924470666499
1686000 0.111908937485599
1688000 0.111890310932065
1690000 0.111874649078123
1692000 0.111858840505985
1694000 0.111836153817034
1696000 0.111821507681956
1698000 0.111805879402241
1700000 0.111791519105676
1702000 0.111775500775518
1704000 0.111760109063451
1706000 0.111739899496519
1708000 0.111722834395334
1710000 0.111701847760721
1712000 0.111685644138759
1714000 0.111672189022325
1716000 0.111659251652195
1718000 0.111637847257344
1720000 0.111625386219699
1722000 0.111607986729333
1724000 0.111591446798017
1726000 0.111578068864667
1728000 0.111563353845167
1730000 0.111545167897468
1732000 0.111531477980449
1734000 0.111514945141833
1736000 0.111498599021599
1738000 0.111482885061409
1740000 0.111468205876038
1742000 0.111446831522059
1744000 0.111425631402812
1746000 0.111407655118392
1748000 0.111392295188598
1750000 0.111381195012928
1752000 0.1113632401919
1754000 0.111341105858562
1756000 0.111323901944296
1758000 0.111307713235493
1760000 0.111288888553516
1762000 0.111276421413791
1764000 0.11126222671358
1766000 0.111241768735263
1768000 0.111224726882818
1770000 0.111207318673852
1772000 0.111191405765371
1774000 0.111169736988637
1776000 0.111151216710329
1778000 0.111129304291493
1780000 0.11111716687554
1782000 0.111099871599238
1784000 0.111085202512304
1786000 0.111070798655491
1788000 0.111056066943263
1790000 0.111037977542506
1792000 0.11101967461009
1794000 0.111007955587402
1796000 0.1109911169285
1798000 0.110979384998622
1800000 0.110962024272644
1802000 0.110942113042298
1804000 0.110928301161238
1806000 0.110911027589657
1808000 0.110892359652095
1810000 0.110881417990267
1812000 0.110870780493839
1814000 0.110851708403959
1816000 0.110837607649396
1818000 0.110825279966978
1820000 0.110810236526864
1822000 0.110795025987233
1824000 0.110781210248874
1826000 0.11076725809482
1828000 0.110753748832507
1830000 0.11074031181721
1832000 0.110725621166837
1834000 0.110714375346805
1836000 0.110699405612471
1838000 0.110688107736663
1840000 0.110673872209848
1842000 0.110659229188084
1844000 0.110648164013572
1846000 0.110633830476408
1848000 0.110622409621525
1850000 0.110610371024044
1852000 0.110595494606842
1854000 0.110584438643891
1856000 0.110571406959291
1858000 0.110560909223039
1860000 0.110551265800199
1862000 0.110539079035731
1864000 0.110532051645816
1866000 0.110518424287706
1868000 0.110505082017888
1870000 0.110489338969969
1872000 0.110474273792779
1874000 0.110463768927804
1876000 0.110454509862597
1878000 0.110440822470258
1880000 0.110428467875853
1882000 0.110416543241154
1884000 0.110404167420782
1886000 0.110384822957098
1888000 0.110372795573865
1890000 0.110363115201025
1892000 0.110351460629886
1894000 0.110340820858542
1896000 0.110328401934678
1898000 0.110315513609994
1900000 0.110307680647619
1902000 0.110303278368197
1904000 0.11029461589646
1906000 0.110285064146866
1908000 0.110274930368265
1910000 0.11026203551369
1912000 0.110252232734253
1914000 0.110244898999412
1916000 0.110240773255511
1918000 0.110226902566661
1920000 0.110222254470614
1922000 0.110212975165652
1924000 0.110203855994719
1926000 0.110197204509592
1928000 0.110189645024943
1930000 0.110176269026845
1932000 0.110167216453415
1934000 0.11015787278515
1936000 0.110146590543406
1938000 0.110135511535402
1940000 0.110125394613515
1942000 0.110115092896341
1944000 0.110101475273098
1946000 0.110091118923061
1948000 0.110079606180001
1950000 0.110068156357339
1952000 0.110059163018287
1954000 0.110051876091395
1956000 0.110043497918197
1958000 0.110034542832834
1960000 0.110026048102787
1962000 0.110016482321358
1964000 0.110006689472437
1966000 0.109996679273635
1968000 0.109987817240721
1970000 0.109977368147658
1972000 0.109966648299337
1974000 0.109956076854575
1976000 0.109952946018612
1978000 0.109951136950044
1980000 0.109947252205338
1982000 0.109938171469374
1984000 0.109928367653985
1986000 0.109918486819269
1988000 0.109906627002175
1990000 0.109894687929767
1992000 0.109881303716056
1994000 0.109868051057614
1996000 0.109859513254197
1998000 0.109852216122726
2000000 0.109838826643688
2002000 0.109826501061939
2004000 0.109817146164757
2006000 0.109805556562407
2008000 0.109792709209464
2010000 0.109786828043575
2012000 0.109778298159007
2014000 0.109764616973333
2016000 0.102059115451636
2018000 0.10204675122534
2020000 0.102035722580816
2022000 0.102025214792862
2024000 0.102013611336537
2026000 0.10200697283861
2028000 0.101995676906401
2030000 0.101981375183667
2032000 0.101973100152209
2034000 0.101965544447154
2036000 0.101957691941102
2038000 0.101951082831945
2040000 0.101944787911075
2042000 0.101936573081609
2044000 0.101930439834489
2046000 0.101922256480471
2048000 0.101916283389947
2050000 0.101907475285441
2052000 0.101901037366519
2054000 0.101889169412615
2056000 0.101879475290867
2058000 0.10187147837536
2060000 0.101861991473928
2062000 0.101854620144924
2064000 0.101846675142114
2066000 0.101834564989681
2068000 0.101825810454154
2070000 0.101816965577365
2072000 0.10180811199868
2074000 0.101803581363777
2076000 0.101792487826333
2078000 0.101778460849484
2080000 0.101771386813563
2082000 0.10176504417785
2084000 0.101759341801297
2086000 0.101749858492783
2088000 0.101741377913092
2090000 0.101730852864129
2092000 0.101721434079938
2094000 0.101715243956338
2096000 0.101706313523284
2098000 0.10169568633423
2100000 0.101687825238564
2102000 0.101678753646001
2104000 0.101669611833776
2106000 0.101658795857518
2108000 0.101650690439977
2110000 0.101642562553728
2112000 0.101634782112884
2114000 0.101620364151624
2116000 0.101614087990606
2118000 0.101608207352028
2120000 0.101601519882809
2122000 0.101591685199057
2124000 0.101584174953821
2126000 0.101574381281107
2128000 0.101568914307102
2130000 0.101561725193149
2132000 0.101554227890396
2134000 0.101543951532688
2136000 0.101537676626972
2138000 0.101525928535828
2140000 0.101520171947602
2142000 0.101511828261368
2144000 0.101505603778471
2146000 0.101493344002287
2148000 0.101485036369758
2150000 0.101474280156189
2152000 0.101467269937098
2154000 0.101458720419136
2156000 0.101451007153012
2158000 0.10144025881719
2160000 0.101436681789691
2162000 0.101429601110213
2164000 0.101423469211498
2166000 0.101416330908244
2168000 0.101414332099419
2170000 0.101407387902246
2172000 0.101398977360961
2174000 0.101387788613201
2176000 0.101379792064455
2178000 0.101371956759718
2180000 0.101363450990271
2182000 0.1013533356066
2184000 0.101343950976088
2186000 0.101336897173709
2188000 0.101332743921745
2190000 0.101323640670215
2192000 0.101315890148803
2194000 0.101308432670078
2196000 0.101300651135008
2198000 0.101285109747041
2200000 0.101274967121125
2202000 0.101268307318698
2204000 0.101257775818586
2206000 0.101250204697387
2208000 0.10124332742333
2210000 0.101234799777784
2212000 0.10122387740805
2214000 0.101218432783599
2216000 0.101204351548946
2218000 0.101199179152867
2220000 0.101191479789989
2222000 0.101182123506696
2224000 0.101175777567668
2226000 0.101169789275946
2228000 0.101159404589314
2230000 0.101148981673431
2232000 0.101141982823232
2234000 0.101134559376533
2236000 0.101127403494539
2238000 0.101119903091999
2240000 0.101111353480963
2242000 0.101103552842038
2244000 0.101096581771477
2246000 0.101085985812824
2248000 0.101074056559875
2250000 0.101066945415798
2252000 0.101059643730233
2254000 0.10105148716364
2256000 0.101042075084523
2258000 0.101031707137247
2260000 0.101023468779255
2262000 0.101018403983783
2264000 0.101011390884677
2266000 0.101003683904811
2268000 0.100994932787872
2270000 0.100989582206261
2272000 0.100986883381245
2274000 0.100975873336092
2276000 0.100969115886755
2278000 0.100962188941858

==> Figures/no_middle_bar_w_sparsemax.txt <==
0 0.16831980706246
2000 0.169507835940924
4000 0.16932140611516
6000 0.168884693270164
8000 0.171916596253124
10000 0.172130788978756
12000 0.172390619249366
14000 0.172779233966678
16000 0.173136214487445
18000 0.173425875358779
20000 0.174380490613631
22000 0.175624956505945
24000 0.174018913988807
26000 0.175721744815821
28000 0.17705866855461
30000 0.178396427064267
32000 0.179694863849079
34000 0.18098531276389
36000 0.182245710120361
38000 0.183739815249375
40000 0.184943566919838
42000 0.186064286311354
44000 0.18728781003211
46000 0.188492552814271
48000 0.189901291076688
50000 0.191542026049954
52000 0.192742509236175
54000 0.193930717011341
56000 0.195088777580136
58000 0.196242248699179
60000 0.197397731970401
62000 0.198753680038832
64000 0.199848194128745
66000 0.200902822940832
68000 0.201971990237244
70000 0.202995664782412
72000 0.17821047283698
74000 0.181745717235758
76000 0.182672681564929
78000 0.183587837140094
80000 0.184486742431338
82000 0.175897988569382
84000 0.176812823414323
86000 0.177952617170168
88000 0.17886023528966
90000 0.179701282986293
92000 0.180390822038645
94000 0.181086852704619
96000 0.181744434435775
98000 0.182543985648107
100000 0.169698922212658
102000 0.170479924076794
104000 0.171310238970051
106000 0.172243966448248
108000 0.173167563890204
110000 0.174281982409406
112000 0.175161519274325
114000 0.176031091426562
116000 0.176901050712971
118000 0.189510145162608
120000 0.190446310128168
122000 0.191548162272969
124000 0.192436686636866
126000 0.193303920974426
128000 0.194158500503449
130000 0.195006156602411
132000 0.19579478679407
134000 0.196732528160367
136000 0.197460896981384
138000 0.198165750448252
140000 0.198849649257738
142000 0.199553995441965
144000 0.200239632119126
146000 0.201065971560643
148000 0.188661399351569
150000 0.189242597944418
152000 0.176093744628609
154000 0.176617421291425
156000 0.177138145281231
158000 0.177762715245013
160000 0.178166183400945
162000 0.178385278927489
164000 0.178605283494947
166000 0.178870907218436
168000 0.179124909121292
170000 0.179411077513472
172000 0.185929416986703
174000 0.186257332527123
176000 0.186570746436792
178000 0.182599262196233
180000 0.182896111042249
182000 0.183232678128153
184000 0.183487267946633
186000 0.183747114725092
188000 0.184060985104141
190000 0.184339583691942
192000 0.184626764982254
194000 0.184864962563903
196000 0.184937995735332
198000 0.185023701744459
200000 0.185097674865316
202000 0.185156528468386
204000 0.18513731619424
206000 0.185113258955134
208000 0.185101861231151
210000 0.185075250050843
212000 0.185044452526727
214000 0.185012044354394
216000 0.184987359191139
218000 0.184954056066562
220000 0.209273143841132
222000 0.203440987313875
224000 0.203502063966207
226000 0.203575692622691
228000 0.203636989577212
230000 0.230862618077146
232000 0.230999830242716
234000 0.231121790749726
236000 0.231240791242518
238000 0.231359617448409
240000 0.231479138907456
242000 0.231613192219511
244000 0.23171864958039
246000 0.231804294350862
248000 0.231895504766002
250000 0.231996171807907
252000 0.232088981550407
254000 0.232162482540296
256000 0.23222330592424
258000 0.232300227034146
260000 0.232367318490805
262000 0.232430008969801
264000 0.232385074298148
266000 0.23231094616372
268000 0.232266929847271
270000 0.235343861559756
272000 0.23528797202063
274000 0.235216386198019
276000 0.235156162190434
278000 0.235065329842335
280000 0.235000134168805
282000 0.241558877913397
284000 0.241381430757769
286000 0.241231850087552
288000 0.241072770484727
290000 0.24088334859924
292000 0.240713500981635
294000 0.24055750708625
296000 0.240410137235111
298000 0.240261821926738
300000 0.240458635695722
302000 0.240252535188647
304000 0.241471748256121
306000 0.241313643275658
308000 0.229282949920159
310000 0.229103822422246
312000 0.228926656918749
314000 0.228709764411441
316000 0.228543087965581
318000 0.228373894943058
320000 0.228191912892362
322000 0.228044675471172
324000 0.227889968391212
326000 0.22768928195983
328000 0.227503061685675
330000 0.211179692920218
332000 0.211013370379183
334000 0.210860852168754
336000 0.210716303022568
338000 0.210443660489981
340000 0.210221393066439
342000 0.209980594946341
344000 0.209750681235986
346000 0.209517657058478
348000 0.209268835018289
350000 0.208986353521876
352000 0.208739802307924
354000 0.208493245750815
356000 0.208217395120172
358000 0.207884367476577
360000 0.207544832194683
362000 0.207139362945734
364000 0.206806764776699
366000 0.2064897129524
368000 0.206178541577835
370000 0.205853187122394
372000 0.205539059073291
374000 0.205141954486819
376000 0.204818883132715
378000 0.204485863126223
380000 0.204141014233367
382000 0.203826753477471
384000 0.203541650717552
386000 0.203190668758195
388000 0.202902610936386
390000 0.202646321128544
392000 0.202418511342602
394000 0.202188336623199
396000 0.201957347169925
398000 0.194320452962573
400000 0.194046052566092
402000 0.19380329305516
404000 0.193556370984937
406000 0.193323038285222
408000 0.193052992417581
410000 0.180989965651796
412000 0.18074932612841
414000 0.180512913782552
416000 0.180267246592911
418000 0.180017413161952
420000 0.179759304960863
422000 0.179471147030312
424000 0.179229008429082
426000 0.178978552368319
428000 0.178712899509262
430000 0.178442098177977
432000 0.178193032547572
434000 0.177871604626289
436000 0.177624354574909
438000 0.177372040149185
440000 0.177113907724702
442000 0.176854346851682
444000 0.176605109494566
446000 0.176284484128338
448000 0.176029309196754
450000 0.175754100548154
452000 0.175497439127995
454000 0.175233307378231
456000 0.174961616714527
458000 0.174616059083482
460000 0.174356663316405
462000 0.174104176816429
464000 0.173858775315819
466000 0.17367916675443
468000 0.173480830533653
470000 0.173212459160819
472000 0.17299275011426
474000 0.172774117985383
476000 0.172564306408423
478000 0.172361652106474
480000 0.172155454840586
482000 0.171895067421515
484000 0.171694064515423
486000 0.171504367022248
488000 0.171315879874159
490000 0.170627087207358
492000 0.170579744225181
494000 0.170544491402916
496000 0.170508266393865
498000 0.17048616529693
500000 0.17044243010168
502000 0.170396514212857
504000 0.17035616622983
506000 0.170291249664189
508000 0.170243761113953
510000 0.17018929864445
512000 0.170135175299716
514000 0.170057358978488
516000 0.170010043722155
518000 0.169961520261314
520000 0.169906800849405
522000 0.169853151073632
524000 0.169795556099604
526000 0.169750994529123
528000 0.169712630062488
530000 0.169665583400821
532000 0.16962228427566
534000 0.169581362090416
536000 0.169532972235019
538000 0.169467091930926
540000 0.169422389170862
542000 0.16935427422495
544000 0.169295403308691
546000 0.169249360966823
548000 0.169209545844197
550000 0.169151738389552
552000 0.169096995805771
554000 0.169021624957023
556000 0.168956065191639
558000 0.168894392872522
560000 0.16884049973091
562000 0.16878248300259
564000 0.168710889620324
566000 0.168653519053305
568000 0.168593811026816
570000 0.168555067917907
572000 0.168503500233876
574000 0.168443933112066
576000 0.168395295748914
578000 0.168328088054451
580000 0.168274417336619
582000 0.168226152346621
584000 0.168170947932636
586000 0.168129700477845
588000 0.168071980528961
590000 0.168000115681474
592000 0.167949902042728
594000 0.167911434063788
596000 0.167875876179172
598000 0.167811888503251
600000 0.167752033940162
602000 0.167677455587544
604000 0.167645356899549
606000 0.167599258063867
608000 0.167549707416941
610000 0.167512996981481
612000 0.167443051153734
614000 0.167380086657427
616000 0.167319916651252
618000 0.167264395536054
620000 0.167219827254201
622000 0.167184392870678
624000 0.167132984219547
626000 0.167067877623736
628000 0.167015996702982
630000 0.166983743686779
632000 0.166917820259092
634000 0.166865786634766
636000 0.166816060963804
638000 0.166742256948381
640000 0.166693705323138
642000 0.166647794428604
644000 0.16659056429709
646000 0.166539759003496
648000 0.166496451447028
650000 0.166415792849558
652000 0.166369133120175
654000 0.166307447350713
656000 0.166244254232726
658000 0.166183291486209
660000 0.166120301418486
662000 0.166061650999334
664000 0.166005075129715
666000 0.165952935480066
668000 0.165897207108676
670000 0.165820261765886
672000 0.165763650683843
674000 0.165698794718227
676000 0.165644927267825
678000 0.165590498616553
680000 0.165531218275003
682000 0.165473410434168
684000 0.165403833409323
686000 0.165345146197992
688000 0.165268944150333
690000 0.165206657939769
692000 0.16515859568864
694000 0.165092450665062
696000 0.165048474069847
698000 0.164960299213314
700000 0.164889405102597
702000 0.164823223908502
704000 0.164776997596621
706000 0.164734876055786
708000 0.164671626388943
710000 0.164600876662123
712000 0.164526128912893
714000 0.164429568102911
716000 0.164365941248123
718000 0.164297906068188
720000 0.164217863783332
722000 0.16410727522271
724000 0.164013335670797
726000 0.163935098018557
728000 0.163840192590476
730000 0.16374847357376
732000 0.163661053058664
734000 0.163557208570452
736000 0.163469210901831
738000 0.163375192576692
740000 0.163309651510954
742000 0.163240154118264
744000 0.163181491410411
746000 0.16312243295658
748000 0.163057409279556
750000 0.16299103491787
752000 0.162860894426003
754000 0.162752716436833
756000 0.162640658810499
758000 0.162488387395236
760000 0.162368861781722
762000 0.162259261375251
764000 0.162120753986045
766000 0.162019859331447
768000 0.161894611116102
770000 0.161740150553506
772000 0.161622961110653
774000 0.161493951848866
776000 0.161356624536534
778000 0.161243413288721
780000 0.161119156906265
782000 0.160948082426051
784000 0.160829302731752
786000 0.16071909165941
788000 0.160599352563958
790000 0.160481916647668
792000 0.160356035811394
794000 0.160212000434294
796000 0.160096015219527
798000 0.159951836799337
800000 0.159810966219587
802000 0.159690158607321
804000 0.159564295351613
806000 0.15940603068081
808000 0.159271289079987
810000 0.15913647065743
812000 0.159019162207689
814000 0.158894032504689
816000 0.158769112739506
818000 0.1585961438213
820000 0.158481469212051
822000 0.158358414118347
824000 0.158212135274466
826000 0.158076816607742
828000 0.15794458840992
830000 0.157798847413985
832000 0.157692462123088
834000 0.157570374748109
836000 0.157440672335166
838000 0.157317930111459
840000 0.157181320276246
842000 0.157038454103025
844000 0.1568999248523
846000 0.156770206111024
848000 0.156650182799158
850000 0.156524444802225
852000 0.156392076863702
854000 0.15621907635883
856000 0.156101962702853
858000 0.155996489587102
860000 0.155857396570059
862000 0.155720532759316
864000 0.155589223583407
866000 0.15543525176203
868000 0.155313868124623
870000 0.155194850892423
872000 0.155078097733307
874000 0.154974427783754
876000 0.154859873676144
878000 0.154695394490143
880000 0.15458507701768
882000 0.154457859586264
884000 0.154361170208492
886000 0.15423795810761
888000 0.154120690283184
890000 0.153967824122025
892000 0.153849720781778
894000 0.153730634541638
896000 0.153610624611211
898000 0.153471391596488
900000 0.153348427469471
902000 0.153206466565672
904000 0.15309921653721
906000 0.152969214097054
908000 0.152843350727169
910000 0.152704702547564
912000 0.152565111500923
914000 0.152429288990863
916000 0.152318182306811
918000 0.152191404994559
920000 0.152072516397069
922000 0.151937010173635
924000 0.151832130206785
926000 0.151682576803145
928000 0.151561876972352
930000 0.1514614341454
932000 0.151343301758325
934000 0.151226719499975
936000 0.151114042097112
938000 0.15096782355358
940000 0.15082659212012
942000 0.150700544360474
944000 0.150565354593099
946000 0.150449701040588
948000 0.150329876026952
950000 0.15017152449045
952000 0.150040331799364
954000 0.1499374637371
956000 0.149807301550002
958000 0.14970634844939
960000 0.149573837465502
962000 0.149431372696204
964000 0.149310251687778
966000 0.149198516383303
968000 0.149083365988739
970000 0.14896484087857
972000 0.14884353741849
974000 0.148732303378198
976000 0.148639362751969
978000 0.148527157833919
980000 0.148430369403088
982000 0.14830563436678
984000 0.1482025287288
986000 0.148066781347301
988000 0.147948569134754
990000 0.147837815910907
992000 0.147715353535276
994000 0.1476207757895
996000 0.147509105507214
998000 0.160192837735103
1000000 0.160066456652714
1002000 0.159973646316891
1004000 0.159889214862797
1006000 0.159805995622716
1008000 0.159703180888554
1010000 0.159583592090825
1012000 0.159499328741405
1014000 0.159408492366998
1016000 0.159316050392088
1018000 0.159209356916438
1020000 0.159137096305881
1022000 0.159037654035465
1024000 0.158947854294128
1026000 0.158870372410533
1028000 0.158792906614958
1030000 0.158714699165418
1032000 0.158634986038477
1034000 0.158541975419411
1036000 0.158465775602175
1038000 0.15837403532113
1040000 0.158312943851317
1042000 0.158233767856721
1044000 0.158164399821578
1046000 0.158061480635771
1048000 0.157978036560675
1050000 0.157891422057264
1052000 0.157807851126269
1054000 0.157740191592815
1056000 0.157676765941172
1058000 0.157577046564198
1060000 0.157522107208273
1062000 0.157451682799155
1064000 0.157404813592645
1066000 0.15733648961519
1068000 0.157289566005093
1070000 0.157229904620103
1072000 0.157160944584297
1074000 0.157096826977172
1076000 0.157017046678953
1078000 0.156970596057694
1080000 0.156905917592622
1082000 0.156828513839008
1084000 0.156750977643081
1086000 0.156662022010127
1088000 0.156590988535646
1090000 0.156540907708474
1092000 0.156468524503181
1094000 0.15640798192232
1096000 0.156354697824574
1098000 0.156287642292614
1100000 0.156213751237148
1102000 0.156157968996007
1104000 0.156105109009427
1106000 0.156050255962472
1108000 0.155984185316313
1110000 0.155900135795528
1112000 0.155838573051171
1114000 0.155775758284309
1116000 0.155709456547784
1118000 0.155620862447851
1120000 0.155552909802394
1122000 0.155491672150999
1124000 0.155429061730603
1126000 0.155358182577601
1128000 0.155307129554456
1130000 0.15524671118514
1132000 0.155185143789022
1134000 0.155123221424256
1136000 0.155078455078394
1138000 0.155027989413142
1140000 0.154972196898538
1142000 0.154875354296273
1144000 0.154807412567945
1146000 0.154728881608471
1148000 0.154672453217171
1150000 0.154625876236138
1152000 0.154549163876997
1154000 0.154465922789734
1156000 0.154403866764418
1158000 0.154343681240984
1160000 0.154287253965798
1162000 0.154219658339812
1164000 0.154160659971794
1166000 0.154105613724439
1168000 0.154039824254577
1170000 0.153981361802635
1172000 0.153907663043176
1174000 0.153848003524077
1176000 0.15377303346312
1178000 0.15371354127064
1180000 0.153682611375538
1182000 0.153646988926718
1184000 0.153616427741941
1186000 0.153563918489802
1188000 0.153544777317695
1190000 0.153517370983077
1192000 0.153484992957749
1194000 0.153447310019004
1196000 0.153424276500117
1198000 0.153384476724716
1200000 0.153347126650168
1202000 0.153311867992176
1204000 0.153283714856089
1206000 0.153264094297884
1208000 0.153229830011351
1210000 0.153180022246451
1212000 0.15316497559889
1214000 0.153126042025559
1216000 0.153085839177302
1218000 0.153062835068639
1220000 0.153047451883954
1222000 0.153021782612244
1224000 0.15298041771339
1226000 0.152935749648772
1228000 0.152902790759894
1230000 0.152888220587917
1232000 0.152863993939924
1234000 0.152832243302933
1236000 0.152798758475985
1238000 0.152750732959918
1240000 0.152721975475034
1242000 0.152696760353698
1244000 0.152671630583842
1246000 0.152640447926773
1248000 0.152615619672563
1250000 0.152538462821161
1252000 0.152497567221216
1254000 0.152471279727057
1256000 0.15242446422432
1258000 0.152424893377861
1260000 0.152381788353567
1262000 0.152353695811208
1264000 0.152320039062844
1266000 0.152286313770037
1268000 0.152262383724281
1270000 0.15223178307818
1272000 0.152206221617273
1274000 0.152169869790042
1276000 0.152144846620114
1278000 0.152116188703926
1280000 0.152081150479444
1282000 0.152055583029108
1284000 0.152026553220619
1286000 0.152001365998219
1288000 0.151977094930293
1290000 0.151942207315163
1292000 0.151911357414046
1294000 0.151856834219585
1296000 0.151813254942004
1298000 0.151773696959218
1300000 0.151722762846545
1302000 0.151710655640799
1304000 0.151674516324736
1306000 0.151651009734888
1308000 0.151632006127113
1310000 0.151583438947205
1312000 0.151554827641686
1314000 0.151523909542427
1316000 0.151483899930862
1318000 0.151471849659069
1320000 0.151427729079199
1322000 0.15140497155123
1324000 0.151388138027153
1326000 0.15135888661946
1328000 0.151312120512068
1330000 0.15129552323749
1332000 0.151278725017083
1334000 0.15124788547364
1336000 0.151215070146735
1338000 0.151201549016634
1340000 0.151164229830576
1342000 0.151152179052838
1344000 0.151120279306523
1346000 0.151075079761623
1348000 0.151051184280729
1350000 0.151028410254858
1352000 0.150988454630891
1354000 0.150965574931165
1356000 0.150924403560402
1358000 0.150895138516938
1360000 0.150852458619421
1362000 0.150811601179346
1364000 0.150768418465306
1366000 0.150756409914202
1368000 0.150724380670931
1370000 0.150668628284028
1372000 0.150632223705978
1374000 0.150610262563527
1376000 0.150563617788027
1378000 0.150530521566843
1380000 0.150490442072615
1382000 0.150446279248362
1384000 0.150424052388696
1386000 0.150403961966205
1388000 0.150360841219997
1390000 0.150311639024534
1392000 0.150295221101655
1394000 0.150273714279596
1396000 0.150256470196858
1398000 0.150232364349894
1400000 0.150220070010314
1402000 0.150171850661574
1404000 0.131269857449409
1406000 0.131261703388974
1408000 0.131244455174166
1410000 0.131209687347829
1412000 0.131188042499501
1414000 0.131191142209378
1416000 0.131189422835731
1418000 0.131148094508327
1420000 0.131132043654589
1422000 0.131125432588642
1424000 0.131120963872316
1426000 0.13111053649397
1428000 0.131087519004459
1430000 0.13107318590094
1432000 0.131074736002863
1434000 0.13107210261725
1436000 0.131062341475455
1438000 0.131056331286923
1440000 0.131058220966355
1442000 0.131039247972008
1444000 0.131046606025946
1446000 0.131048653993026
1448000 0.131029601209474
1450000 0.131034135042927
1452000 0.131029388856388
1454000 0.13103095759557
1456000 0.131016287638132
1458000 0.13100095186789
1460000 0.131002557516311
1462000 0.130987705138228
1464000 0.13098433074161
1466000 0.130966844218712
1468000 0.13095122614526
1470000 0.130942793424856
1472000 0.130931576446668
1474000 0.130920728657388
1476000 0.130913995335116
1478000 0.130896036415892
1480000 0.130895665618048
1482000 0.130882049571737
1484000 0.130864076069375
1486000 0.130851267278023
1488000 0.130833164305405
1490000 0.130817954533522
1492000 0.130831749312363
1494000 0.130816609849907
1496000 0.130805162977747
1498000 0.130785037420804
1500000 0.130780325671568
1502000 0.130781406991501
1504000 0.130759955936737
1506000 0.130753693115743
1508000 0.130752758211578
1510000 0.130722842794241
1512000 0.130714366796193
1514000 0.130708819306145
1516000 0.130695052553742
1518000 0.13068037362288
1520000 0.130667434281653
1522000 0.130661887177402
1524000 0.130663591345955
1526000 0.130663920782273
1528000 0.130651975019539
1530000 0.130639924312016
1532000 0.130646369040497
1534000 0.130633345587178
1536000 0.13061526747205
1538000 0.130614739732343
1540000 0.130587228499709
1542000 0.13058431120554
1544000 0.130596312788904
1546000 0.130604566066962
1548000 0.130595705844561
1550000 0.130581316807032
1552000 0.130568543555
1554000 0.130557715689546
1556000 0.130530972852488
1558000 0.130520222036919
1560000 0.130507864693727
1562000 0.130501586150105
1564000 0.130482678437163
1566000 0.13048344843589
1568000 0.130485224004527
1570000 0.130465988066586
1572000 0.130436242864833
1574000 0.130409101833452
1576000 0.130422555704717
1578000 0.130408461663125
1580000 0.130397150395905
1582000 0.130401908416777
1584000 0.130388382898808
1586000 0.130372744352522
1588000 0.130356738787296
1590000 0.130349204648707
1592000 0.130351817549843
1594000 0.130326564953574
1596000 0.130319257158305
1598000 0.130303951372226
1600000 0.130291535330213
1602000 0.130290702034787
1604000 0.130304470165418
1606000 0.130311344360701
1608000 0.130303974389697
1610000 0.130305768962899
1612000 0.130294622182253
1614000 0.130282738865537
1616000 0.130287228095428
1618000 0.130254824969192
1620000 0.130247558983876
1622000 0.130239587656761
1624000 0.130224868670743
1626000 0.130206743814747
1628000 0.130204093598447
1630000 0.130199793861569
1632000 0.130185954100157
1634000 0.130178972857067
1636000 0.130175535336974
1638000 0.130171908134456
1640000 0.130153410813352
1642000 0.130124914635699
1644000 0.130101489843815
1646000 0.130077949982632
1648000 0.130051185240776
1650000 0.130055590769356
1652000 0.130035400360887
1654000 0.130023741499461
1656000 0.130009630973624
1658000 0.130030087886658
1660000 0.130000658276372
1662000 0.129978902658965
1664000 0.129968805088035
1666000 0.129960610516495
1668000 0.129954104903489
1670000 0.13397359904111
1672000 0.133969968891937
1674000 0.133954813713223
1676000 0.133933528032382
1678000 0.133933076185162
1680000 0.133950242269566
1682000 0.133950138723355
1684000 0.133945204619865
1686000 0.133929446218384
1688000 0.133927728952212
1690000 0.133910961688537
1692000 0.133940648797519
1694000 0.133934906751625
1696000 0.133916134935791
1698000 0.133915344838852
1700000 0.133896569558508
1702000 0.133886828704372
1704000 0.133888305326256
1706000 0.133874317243647
1708000 0.133872178757796
1710000 0.13387036122553
1712000 0.133868455070045
1714000 0.133845036887352
1716000 0.133828610628113
1718000 0.13382178118201
1720000 0.133833238413514
1722000 0.133826002843796
1724000 0.133825579467491
1726000 0.133790667022155
1728000 0.133777054173491
1730000 0.133766001423823
1732000 0.13374573716204
1734000 0.133741530624381
1736000 0.133737832602538
1738000 0.133732248870798
1740000 0.133724207744724
1742000 0.133686739995446
1744000 0.133665307897495
1746000 0.13367041206537
1748000 0.13366409333615
1750000 0.133674316156031
1752000 0.133665792219687
1754000 0.133654171173208
1756000 0.133667153210373
1758000 0.133689174081445
1760000 0.133720227366847
1762000 0.133745175740489
1764000 0.133775886475675
1766000 0.133806911245695
1768000 0.133840371711684
1770000 0.133863593004527
1772000 0.133891635800711
1774000 0.133940613924481
1776000 0.133969027431914
1778000 0.133993369475891
1780000 0.134031988791072
1782000 0.134062199596749
1784000 0.134091527235558
1786000 0.134118693738544
1788000 0.134130319319717
1790000 0.134156254793983
1792000 0.134204904217212
1794000 0.134228292554376
1796000 0.134257572485616
1798000 0.134302046815005
1800000 0.134325623697952
1802000 0.13435789433382
1804000 0.134381007416061
1806000 0.134422756034004
1808000 0.134441135514424
1810000 0.134451661723284
1812000 0.134482608929401
1814000 0.134532201494747
1816000 0.134568241809484
1818000 0.134585189229432
1820000 0.134607117498932
1822000 0.134614704233842
1824000 0.134638967955934
1826000 0.134690449032036
1828000 0.134715676391109
1830000 0.134737982849632
1832000 0.134753544277527
1834000 0.134768340516902
1836000 0.134772509488254
1838000 0.134796340720847
1840000 0.134819023667276
1842000 0.134836903658369
1844000 0.134867377678519
1846000 0.13489035389863
1848000 0.134926932409669
1850000 0.134938980956008
1852000 0.134943332720091
1854000 0.134972744036485
1856000 0.135003989125191
1858000 0.135020950863904
1860000 0.135049987026874
1862000 0.135083392771217
1864000 0.135098616425098
1866000 0.135132732077894
1868000 0.135162936461579
1870000 0.13521579140099
1872000 0.135253403703666
1874000 0.135264804923634
1876000 0.135277479441711
1878000 0.135285271458249
1880000 0.135292131449662
1882000 0.135310899708773
1884000 0.135312391911506
1886000 0.135334472798036
1888000 0.135364003373553
1890000 0.135356053819097
1892000 0.135365899615852
1894000 0.135393452242402
1896000 0.135418798431492
1898000 0.13545398822339
1900000 0.13548497335158
1902000 0.135483691000757
1904000 0.135487132804214
1906000 0.13549997337654
1908000 0.135523350420206
1910000 0.13555145697329
1912000 0.135550512002166
1914000 0.135537527159833
1916000 0.135549604071171
1918000 0.135557843489284
1920000 0.135562164207477
1922000 0.13556832822503
1924000 0.135569858085472
1926000 0.135564122115518
1928000 0.135595392659952
1930000 0.135623715557493
1932000 0.135633843352917
1934000 0.135628094190984
1936000 0.135652739681929
1938000 0.135656184707108
1940000 0.135688630717835
1942000 0.13568599775824
1944000 0.135693023736655
1946000 0.135688393981181
1948000 0.135693491185928
1950000 0.135715731200364
1952000 0.135716231112716
1954000 0.135720165464116
1956000 0.135745661282572
1958000 0.135755428862986
1960000 0.135762437392739
1962000 0.135764754142998
1964000 0.135780200285167
1966000 0.135788736683958
1968000 0.135807790507698
1970000 0.135796988335684
1972000 0.135816330446355
1974000 0.13582277679595
1976000 0.135820186208354
1978000 0.135822882746329
1980000 0.135831139386913
1982000 0.135837068153252
1984000 0.135867699536786
1986000 0.135880508987742
1988000 0.135885940181997
1990000 0.135903632157196
1992000 0.135908425084373
1994000 0.135919658834255
1996000 0.135936012712985
1998000 0.135955821080092
2000000 0.13596908804453
2002000 0.135973085773778
2004000 0.135985773319343
2006000 0.135990186435649
2008000 0.135990243790138
2010000 0.135985146212301
2012000 0.135996486610426
2014000 0.135994549175936
2016000 0.13147496825594
2018000 0.131478815661092
2020000 0.13148332223615
2022000 0.131490480417014
2024000 0.131487173871814
2026000 0.131492784944247
2028000 0.131509161363673
2030000 0.13152224698625
2032000 0.131534356792499
2034000 0.131523599595047
2036000 0.131534916344679
2038000 0.131548807433761
2040000 0.131551011670672
2042000 0.13154292152251
2044000 0.131548731256348
2046000 0.131546319742197
2048000 0.131563072806648
2050000 0.131574090424292
2052000 0.131573425507836
2054000 0.131583530813359
2056000 0.131606543851352
2058000 0.131627539994598
2060000 0.131646376907838
2062000 0.131667405494302
2064000 0.131688605183407
2066000 0.131699352105811
2068000 0.131703214942385
2070000 0.131733012253936
2072000 0.131745319501856
2074000 0.131765938770706
2076000 0.131788270687981
2078000 0.131810426962254
2080000 0.131825353092859
2082000 0.131820702932549
2084000 0.131819496998962
2086000 0.131823785258328
2088000 0.131850373958888
2090000 0.131857585458182
2092000 0.131886313977341
2094000 0.131893264258131
2096000 0.131902895779182
2098000 0.131925459791285
2100000 0.131953303663382
2102000 0.13197595751072
2104000 0.131954570662004
2106000 0.131977198717274
2108000 0.131999089362866
2110000 0.132007714496164
2112000 0.132023168765435
2114000 0.132039305619082
2116000 0.13202639498329
2118000 0.132025087603339
2120000 0.132029687157578
2122000 0.132026791278725
2124000 0.132035985874521
2126000 0.132060521482171
2128000 0.13207132661183
2130000 0.132067807565442
2132000 0.132081486601211
2134000 0.132087899870741
2136000 0.132083190200821
2138000 0.132094685209361
2140000 0.132094764978134
2142000 0.132111660660011
2144000 0.132115965276355
2146000 0.132119011304918
2148000 0.132115859433291
2150000 0.132118732624805
2152000 0.132131592159918
2154000 0.132116882830106
2156000 0.132128239624091
2158000 0.132128670904674
2160000 0.132147954230994
2162000 0.132176751579123
2164000 0.132185410198697
2166000 0.13219536101258
2168000 0.132192522070392
2170000 0.13220984527095
2172000 0.132207539570324
2174000 0.132212778085598
2176000 0.132206829974645
2178000 0.132201923095243
2180000 0.132195958296295
2182000 0.132203871785655
2184000 0.132212855293315
2186000 0.132224830918997
2188000 0.132247391066037
2190000 0.132256904927202
2192000 0.132248544042731
2194000 0.132254402843089
2196000 0.132250290394196
2198000 0.132270420773562
2200000 0.132264690494814
2202000 0.132265573810507
2204000 0.132274691960952
2206000 0.132296480560663
2208000 0.13229991673956
2210000 0.132303730825794
2212000 0.132317161066531
2214000 0.132320900413268
2216000 0.132330809780541
2218000 0.132339143265511
2220000 0.132338498096528
2222000 0.132338378056627
2224000 0.1323481539069
2226000 0.132357164030297
2228000 0.13236957078747
2230000 0.132385183598052
2232000 0.132413581194382
2234000 0.132415699904453
2236000 0.132419919565717
2238000 0.132425521860092
2240000 0.1324285268901
2242000 0.132430354821789
2244000 0.132428361421721
2246000 0.132424179347755
2248000 0.13243402130987
2250000 0.13243454094803
2252000 0.132469242023988
2254000 0.132492070187794
2256000 0.132509439170997
2258000 0.132525712016726
2260000 0.132543723232703
2262000 0.13256096392511
2264000 0.13258817330043
2266000 0.132609280884309
2268000 0.132630829361713
2270000 0.132606531602658
2272000 0.132598207047288
2274000 0.13259934050523
2276000 0.13259713864342
2278000 0.132584583624143

==> Figures/odd_b_evidential.txt <==
0 0.390010049194098
100 0.419370488971472
200 0.353527835309505
300 0.394152817577124
400 0.415676804184914
500 0.36036267966032
600 0.387663145810366
700 0.425128491669893
800 0.440457878112793
900 0.370248273462057
1000 0.280700524523854
1100 0.280704688504338
1200 0.280235353186727
1300 0.181222281046212
1400 0.239550952762366
1500 0.251688085198402
1600 0.245402013622225
1700 0.217100603953004
1800 0.193735950626433
1900 0.178172105625272
2000 0.17696115333587
2100 0.179715818315744
2200 0.179715407900512
2300 0.250201708078384
2400 0.23495950832963
2500 0.214976249113679
2600 0.211403212398291
2700 0.212234035730362
2800 0.194577012211085
2900 0.187071081697941
3000 0.168274757564068
3100 0.159842802286148
3200 0.148669756650925
3300 0.148647428452969
3400 0.145080743134023
3500 0.133914502561092
3600 0.139984656125307
3700 0.146635116487742
3800 0.148991767317057
3900 0.137724815160036
4000 0.133977420926094
4100 0.140136676877737
4200 0.148799989968538
4300 0.151002295613289
4400 0.150997084379196
4500 0.150241350531578
4600 0.147360361516476
4700 0.142405158430338
4800 0.144933596253395
4900 0.149409865736961
5000 0.149015342146158
5100 0.136129635572434
5200 0.140698338896036
5300 0.134827656447887
5400 0.135707470178605
5500 0.135708206743002
5600 0.136004154235125
5700 0.142319457381964
5800 0.135712025314569
5900 0.132092281728983
6000 0.148851988762617
6100 0.148562323600054
6200 0.155862913131714
6300 0.154473626315594
6400 0.15818017154932
6500 0.157848497629166
6600 0.157844195663929
6700 0.15739955663681
6800 0.151456151604652
6900 0.156356315016747
7000 0.161443667113781
7100 0.160869987607002
7200 0.160734263658524
7300 0.153998090475798
7400 0.154710789173841
7500 0.144661196321249
7600 0.14459786221385
7700 0.144596562534571
7800 0.139318824112415
7900 0.144561319202185
8000 0.146495631486177
8100 0.143437060415745
8200 0.135206506550313
8300 0.138175402879715
8400 0.13429773554206
8500 0.131611148416996
8600 0.128207940757275
8700 0.136495376825333
8800 0.136493783742189
8900 0.141717900782824
9000 0.13368201315403
9100 0.132248326689005
9200 0.128752756416798
9300 0.125500180870295
9400 0.123920090645552
9500 0.129229554086924
9600 0.128954443484545
9700 0.129279722422362
9800 0.136879323124886
9900 0.136887726038695
10000 0.137944970279932
10100 0.137677226960659
10200 0.128163988143206
10300 0.123110739886761
10400 0.115146654248238
10500 0.109277522265912
10600 0.106056162416935
10700 0.109215883761645
10800 0.108920804560184
10900 0.108977647870779
11000 0.10898037776351
11100 0.113852376490831
11200 0.111643886268139
11300 0.108728059530258
11400 0.105223171710968
11500 0.102208919674159
11600 0.104662334024906
11700 0.102656691372395
11800 0.107017945200205
11900 0.107100589275361
12000 0.105125950872898
12100 0.105125795453787
12200 0.10700615003705
12300 0.107160683423281
12400 0.10028673350811
12500 0.0966314020752907
12600 0.0944200159609318
12700 0.0957415387034416
12800 0.101707092225552
12900 0.0992618058621889
13000 0.0970873285830021
13100 0.0972630280256271
13200 0.0972594366967678
13300 0.0959855607151985
13400 0.0938087818026543
13500 0.0919130516052246
13600 0.0915573954582214
13700 0.091465221047402
13800 0.0934082335233688
13900 0.0904892414808282
14000 0.0875363224744797
14100 0.089510513395071
14200 0.0893193560838699
14300 0.0893177087605
14400 0.0872505910694599
14500 0.0895861677825454
14600 0.0897936196625233
14700 0.0959820829331875
14800 0.093513751626015
14900 0.0842119197547436
15000 0.0888995243608952
15100 0.0901612064242366
15200 0.0924759493768215
15300 0.092280485779047
15400 0.09226606503129
15500 0.086584748476744
15600 0.0878538919985294
15700 0.0860236066579819
15800 0.0860593508183956
15900 0.0864347073435783
16000 0.0902620865404609
16100 0.0854897615313533
16200 0.0820657287538054
16300 0.0802559201419359
16400 0.0802489930391312
16500 0.0802567708492279
16600 0.0805447472631934
16700 0.0805783547461033
16800 0.0823788118362427
16900 0.0807408276200294
17000 0.0809648691117763
17100 0.081642976403237
17200 0.0908821718394756
17300 0.0905484847724438
17400 0.0951821717619896
17500 0.0971280661225319
17600 0.0971302187442779
17700 0.0954929925501349
17800 0.0960307338833809
17900 0.0961581827700144
18000 0.0933804085850716
18100 0.0908951807022095
18200 0.0873720192909241
18300 0.0842355720698836
18400 0.0807281401753426
18500 0.0838031704723835
18600 0.0854599550366407
18700 0.0854596346616748
18800 0.0883287516236305
18900 0.0882908581197262
19000 0.088221863806248
19100 0.0900161837041381
19200 0.0898828312754634
19300 0.0914587327837944
19400 0.0870656286180025
19500 0.0869111108779907
19600 0.0869940933585167
19700 0.086934629380703
19800 0.086931142210961
19900 0.0868262924253941
20000 0.0895572897791868
20100 0.0898219627141952
20200 0.0867440754175186
20300 0.0864822967350483
20400 0.0846413995325565
20500 0.0786343061923981
20600 0.078233399242163
20700 0.0760863560438162
20800 0.0759604641795158
20900 0.0759586489200592
21000 0.0755471938848496
21100 0.0831159763038158
21200 0.0798977713286877
21300 0.0795259422063833
21400 0.0794347387552267
21500 0.0779643325507641
21600 0.0758386729657656
21700 0.0822829256951809
21800 0.0856434620916843
21900 0.0797307540476328

==> Figures/odd_b_softmax.txt <==
0 0.279538794159889
100 0.284756240546703
200 0.281344849467278
300 0.295132348537445
400 0.314608367085457
500 0.30397647857666
600 0.308326278924942
700 0.3176253002882
800 0.323017546534538
900 0.330580679178238
1000 0.33545633405447
1100 0.335524605214596
1200 0.347490263581276
1300 0.338758859634399
1400 0.346721417307854
1500 0.347112290859222
1600 0.342594924718142
1700 0.335288292616606
1800 0.332509249448776
1900 0.329321603477001
2000 0.325600735843182
2100 0.316911455839872
2200 0.316802586764097
2300 0.309822790622711
2400 0.2957683339715
2500 0.256045841276646
2600 0.249425917267799
2700 0.277746534347534
2800 0.266844252347946
2900 0.262180581688881
3000 0.269254539608955
3100 0.267371804714203
3200 0.262788589298725
3300 0.262762259840965
3400 0.259014907777309
3500 0.254639332890511
3600 0.249017346203327
3700 0.244750946462154
3800 0.24598295301199
3900 0.244502378106117
4000 0.245687488913536
4100 0.244467324316502
4200 0.237447252571583
4300 0.234548036754131
4400 0.23454421877861
4500 0.232948519587517
4600 0.234034697711468
4700 0.23299950838089
4800 0.232045009434223
4900 0.228447380065918
5000 0.227132273614407
5100 0.214712840616703
5200 0.210595510005951
5300 0.209297754466534
5400 0.208897017836571
5500 0.208888398110867
5600 0.205534543693066
5700 0.204270860254765
5800 0.206142527759075
5900 0.208042396903038
6000 0.214859336316586
6100 0.213768545389175
6200 0.215694506466389
6300 0.214473632276058
6400 0.213500711023808
6500 0.213024964332581
6600 0.213014992773533
6700 0.211714696288109
6800 0.210592043101788
6900 0.206604283154011
7000 0.205696465373039
7100 0.202076821327209
7200 0.201345805227756
7300 0.196556259989738
7400 0.191594556570053
7500 0.19043309867382
7600 0.190100932717323
7700 0.190088102519512
7800 0.189057323038578
7900 0.18822997033596
8000 0.18719826310873
8100 0.186324237287045
8200 0.187453173398972
8300 0.186492492854595
8400 0.185293066501617
8500 0.184090877175331
8600 0.183160203099251
8700 0.182986947894096
8800 0.182978693544865
8900 0.182141783833504
9000 0.181378185451031
9100 0.177231587171555
9200 0.176349456906319
9300 0.175731635093689
9400 0.174935980141163
9500 0.174051127433777
9600 0.175985911488533
9700 0.175671944916248
9800 0.170849601626396
9900 0.170851785242558
10000 0.172811168730259
10100 0.171663069427013
10200 0.172937206327915
10300 0.168867807686329
10400 0.167817128896713
10500 0.166942819356918
10600 0.165853299498558
10700 0.165115828514099
10800 0.16456429630518
10900 0.164334410130978
11000 0.164328339099884
11100 0.163800175786018
11200 0.163163700699806
11300 0.165060715973377
11400 0.160861889123917
11500 0.158066495656967
11600 0.157522839009762
11700 0.157127738893032
11800 0.156603232473135
11900 0.156229979395866
12000 0.156092828512192
12100 0.156085648089647
12200 0.155231775045395
12300 0.154760183095932
12400 0.154215287864208
12500 0.148524877727032
12600 0.150413514375687
12700 0.148953391611576
12800 0.150416493564844
12900 0.149615980833769
13000 0.146848713904619
13100 0.146777244359255
13200 0.146766336560249
13300 0.146238367706537
13400 0.143497447520494
13500 0.142818870097399
13600 0.141965313255787
13700 0.141301730871201
13800 0.140344906747341
13900 0.139309137612581
14000 0.13843431994319
14100 0.140062180608511
14200 0.139777983725071
14300 0.139773383438587
14400 0.13966268748045
14500 0.139647401273251
14600 0.139598616808653
14700 0.144468932896853
14800 0.145728341192007
14900 0.143114793151617
15000 0.145397158116102
15100 0.148348516225815
15200 0.148263460695744
15300 0.148089384138584
15400 0.148075312972069
15500 0.144884553402662
15600 0.14405566573143
15700 0.143501622676849
15800 0.14295054063201
15900 0.142671298086643
16000 0.140239719152451
16100 0.131617483794689
16200 0.131104968339205
16300 0.130751428604126
16400 0.130584724545479
16500 0.130587504208088
16600 0.130437319725752
16700 0.130207624286413
16800 0.130193206816912
16900 0.130088722258806
17000 0.130071221143007
17100 0.129914132207632
17200 0.137123712897301
17300 0.13654955893755
17400 0.138411134779453
17500 0.136315128803253
17600 0.136311419606209
17700 0.136460852622986
17800 0.13665841370821
17900 0.136564590036869
18000 0.136347570717335
18100 0.130810998827219
18200 0.132738989144564
18300 0.132055517286062
18400 0.128116495460272
18500 0.130818318873644
18600 0.130733225792646
18700 0.130728027969599
18800 0.132938908040524
18900 0.130860185176134
19000 0.130499486923218
19100 0.13018731534481
19200 0.129818947911262
19300 0.129488351643085
19400 0.126927234679461
19500 0.126418328434229
19600 0.126235061436892
19700 0.126066457927227
19800 0.126061955690384
19900 0.125738368481398
20000 0.128291183114052
20100 0.128289394676685
20200 0.125020703673363
20300 0.124652900546789
20400 0.124486699700356
20500 0.118455057293177
20600 0.117976121753454
20700 0.117254188656807
20800 0.117017064392567
20900 0.117010656893253
21000 0.116438179314137
21100 0.122019976526499
21200 0.118730036914349
21300 0.118411357551813
21400 0.118221082687378
21500 0.116643242388964
21600 0.116071168929338
21700 0.118354675620794
21800 0.121493632793427
21900 0.118032887578011

==> Figures/odd_b_sparsemax.txt <==
0 0.293351467698812
100 0.392336057573557
200 0.473889984488487
300 0.612119479775429
400 0.380713484883308
500 0.268082906454802
600 0.239283490478992
700 0.218826773762703
800 0.203204064369202
900 0.19157533429563
1000 0.186247332319617
1100 0.186246230565011
1200 0.180209838300943
1300 0.170699721891433
1400 0.162321686060168
1500 0.132094378340989
1600 0.141137572340667
1700 0.229862074665725
1800 0.206778802331537
1900 0.194674027115107
2000 0.276071067117155
2100 0.267253353483975
2200 0.267057217471302
2300 0.224432453364134
2400 0.206938327476382
2500 0.19147275403142
2600 0.189488702863455
2700 0.175246720016003
2800 0.167165772467852
2900 0.161160767376423
3000 0.251496164314449
3100 0.230479375571013
3200 0.406865607611835
3300 0.385319854840636
3400 0.303871147781611
3500 0.28627209097147
3600 0.273628483712673
3700 0.258552726618946
3800 0.246273102164268
3900 0.227596948370337
4000 0.214391780346632
4100 0.203839244805276
4200 0.202280981577933
4300 0.203617836795747
4400 0.203557312823832
4500 0.201090409420431
4600 0.191240236498415
4700 0.187446084059775
4800 0.184680034238845
4900 0.18369475055486
5000 0.179500458575785
5100 0.166170635931194
5200 0.167739739008248
5300 0.16679959397763
5400 0.165484368130565
5500 0.165479412358254
5600 0.166755408793688
5700 0.167395539935678
5800 0.166188795231283
5900 0.159909790791571
6000 0.165671574641019
6100 0.166819749213755
6200 0.163282163180411
6300 0.163838321827352
6400 0.171991414949298
6500 0.171042310521007
6600 0.171012784391642
6700 0.169851511418819
6800 0.168409979827702
6900 0.169054813757539
7000 0.168489538542926
7100 0.170412403717637
7200 0.168867861311883
7300 0.167517640609294
7400 0.17117797922343
7500 0.170627080481499
7600 0.170915309749544
7700 0.170912939850241
7800 0.172294110618532
7900 0.171962998248637
8000 0.17098625106737
8100 0.171451662722975
8200 0.171445480789989
8300 0.172504736222327
8400 0.171580837909132
8500 0.166841112356633
8600 0.168158168662339
8700 0.170280113406479
8800 0.170322141386569
8900 0.172088094875216
9000 0.174286901317537
9100 0.179993548095226
9200 0.17888269379735
9300 0.179680061228573
9400 0.17871726308018
9500 0.179898198395967
9600 0.177936471328139
9700 0.176131502464414
9800 0.180700595080853
9900 0.180653632208705
10000 0.174438681825995
10100 0.171933103874326
10200 0.170935030840337
10300 0.165047370195389
10400 0.164577989988029
10500 0.164712208658457
10600 0.162977171614766
10700 0.164233909547329
10800 0.164485617429018
10900 0.164071520343423
11000 0.164080769922584
11100 0.165412101102993
11200 0.166915903212503
11300 0.171185653908178
11400 0.173412089217454
11500 0.175572411948815
11600 0.174130900735036
11700 0.16935632172972
11800 0.168358169198036
11900 0.169659012407064
12000 0.170928083695471
12100 0.170976737886667
12200 0.170134617388248
12300 0.172953886650503
12400 0.175206805318594
12500 0.172714357748628
12600 0.17811151444912
12700 0.175112400334328
12800 0.171362769044936
12900 0.169482406508178
13000 0.171972382012755
13100 0.172295304816216
13200 0.172398712839931
13300 0.175098751764745
13400 0.17943896908313
13500 0.177296118736267
13600 0.177814278304577
13700 0.181757433637977
13800 0.180651896521449
13900 0.181683839187026
14000 0.182685123682022
14100 0.177171879857779
14200 0.176081490069628
14300 0.176010870561004
14400 0.172985736429691
14500 0.173685973584652
14600 0.175366926938295
14700 0.170382043197751
14800 0.168700054436922
14900 0.170656243264675
15000 0.168843815177679
15100 0.171350214742124
15200 0.173595767989755
15300 0.175719948559999
15400 0.175705559626222
15500 0.176935596689582
15600 0.178976660296321
15700 0.182026422023773
15800 0.180834174379706
15900 0.183403295576572
16000 0.185254317671061
16100 0.184107572585344
16200 0.182049739360809
16300 0.180894582569599
16400 0.181614010483027
16500 0.181592001467943
16600 0.186131997108459
16700 0.184640974104404
16800 0.184464768543839
16900 0.187753719724715
17000 0.18367941012606
17100 0.180816434789449
17200 0.191488043554127
17300 0.191582123488188
17400 0.187572871260345
17500 0.190603918973356
17600 0.19056730216369
17700 0.191136142089963
17800 0.193368766568601
17900 0.197434793412685
18000 0.202310758754611
18100 0.20527745321393
18200 0.205611228942871
18300 0.20258478179574
18400 0.202362006232142
18500 0.195394788086414
18600 0.195248128473759
18700 0.195253156423569
18800 0.194870869517326
18900 0.198736066147685
19000 0.197443061098456
19100 0.197694729939103
19200 0.197224481999874
19300 0.196532755047083
19400 0.19804913841188
19500 0.198870618343353
19600 0.201009304001927
19700 0.201618283577263
19800 0.201613343656063
19900 0.200004564113915
20000 0.200391128472984
20100 0.202900588624179
20200 0.205602812841535
20300 0.204197945892811
20400 0.198759439401329
20500 0.201150217503309
20600 0.199437449574471
20700 0.197401658445597
20800 0.196833467930555
20900 0.196740674525499
21000 0.201034138537943
21100 0.198004090152681
21200 0.195972644388676
21300 0.19512786231935
21400 0.190352054946125
21500 0.186713512577116
21600 0.183212285228074
21700 0.181022219732404
21800 0.177198427263647
21900 0.180623558294028

==> Figures/odd_w_evidential.txt <==
0 0.102067095675129
100 0.101868528620959
200 0.0951388310936808
300 0.0957993552764389
400 0.125208664471406
500 0.127484550379759
600 0.127583518842965
700 0.12887041729691
800 0.134196629073133
900 0.142506120425918
1000 0.139613712838313
1100 0.13961957409734
1200 0.141401256689526
1300 0.141640747307277
1400 0.14192575153998
1500 0.143552199471029
1600 0.142128281084735
1700 0.130002103517236
1800 0.123557727427099
1900 0.119417119787656
2000 0.118018953737687
2100 0.114175425240337
2200 0.114174986780388
2300 0.103478706966644
2400 0.105675690324556
2500 0.0864896929368349
2600 0.0848400729439481
2700 0.0879413930849367
2800 0.0812363587839758
2900 0.0795250520879221
3000 0.073673461670613
3100 0.0692196616816636
3200 0.0632797385926199
3300 0.063265682035824
3400 0.0638718062738258
3500 0.063207806523225
3600 0.0609352396221292
3700 0.0632441780558621
3800 0.0609753813423796
3900 0.0558686385817243
4000 0.0555199065518121
4100 0.0591466522270592
4200 0.0628311163427096
4300 0.06443724448269
4400 0.0644385270441326
4500 0.0640585206945884
4600 0.0624102567438693
4700 0.0630860377292582
4800 0.0646541070559452
4900 0.0683014305704149
5000 0.0712471478531524
5100 0.0670416308502543
5200 0.0645519400301049
5300 0.0609776785859534
5400 0.0645892196780781
5500 0.0645880797027581
5600 0.0646723794728449
5700 0.0613929096782268
5800 0.0602496428484855
5900 0.0605258576915444
6000 0.0638447938041169
6100 0.0636730586891129
6200 0.065303159127916
6300 0.0662740926293295
6400 0.0674202736668303
6500 0.0673031730612097
6600 0.0673013033534739
6700 0.0670256352583119
6800 0.066749149138219
6900 0.0669458498925775
7000 0.0660471345245032
7100 0.0640105725638793
7200 0.0638970018820741
7300 0.061909010244457
7400 0.0631888531441947
7500 0.0588506944738519
7600 0.0588346040541028
7700 0.058833346435587
7800 0.0556447665858768
7900 0.057937125664086
8000 0.0592063384919288
8100 0.0573437294404635
8200 0.0535041120702053
8300 0.0546984923468487
8400 0.0551543185814594
8500 0.0538144354186221
8600 0.0525449216147614
8700 0.0526062448037501
8800 0.0526031839405041
8900 0.0536245214859819
9000 0.0542375913284475
9100 0.0521683937381127
9200 0.0526215397642521
9300 0.0515184600354408
9400 0.0509574408595529
9500 0.050947628592701
9600 0.0529063035947291
9700 0.0540556741381415
9800 0.0562541195794631
9900 0.0562598223462152
10000 0.0571834167963792
10100 0.0571657081686908
10200 0.0552204217318258
10300 0.0493511404530876
10400 0.0492745356890477
10500 0.0488178179269714
10600 0.0488111613900812
10700 0.0494902669264277
10800 0.0491453015283978
10900 0.0490787239211583
11000 0.0490790848560155
11100 0.051637413075717
11200 0.0502225931746977
11300 0.0493125190179954
11400 0.0483529986375638
11500 0.0473282349380929
11600 0.0480954995569994
11700 0.0470813986990246
11800 0.0494483512964642
11900 0.0489587547653462
12000 0.0479416299388678
12100 0.0479420549899667
12200 0.049298380419892
12300 0.0508869416882755
12400 0.0501071169266784
12500 0.0478988109134286
12600 0.047863220458601
12700 0.0491698378877267
12800 0.0511829386246062
12900 0.0499050131629612
13000 0.0502307891470303
13100 0.0503572353977714
13200 0.0503576706579386
13300 0.049672986826801
13400 0.0471529585385165
13500 0.0447937860542338
13600 0.0445443286151874
13700 0.0445331223467393
13800 0.0455814619434283
13900 0.0447016388561161
14000 0.0451451159682631
14100 0.0444813168282225
14200 0.0443783263808371
14300 0.0443764686178686
14400 0.0431154637707856
14500 0.0445903863544135
14600 0.0447217951259515
14700 0.0458684115510914
14800 0.0453509537256352
14900 0.0458034138032373
15000 0.0487871495168328
15100 0.0496254947069585
15200 0.051511788850312
15300 0.051428823024675
15400 0.0514185085403509
15500 0.0488143681340513
15600 0.0489415321212379
15700 0.048716736276791
15800 0.0488691341015955
15900 0.0489157570411341
16000 0.0501351118012604
16100 0.0476114622137584
16200 0.0491734090002085
16300 0.0477941144785987
16400 0.0477910568725718
16500 0.0477949773123201
16600 0.0479630487981598
16700 0.0481221704854853
16800 0.0502831260471325
16900 0.0488350837692957
17000 0.0489564587284832
17100 0.0488265815367477
17200 0.0539834751417199
17300 0.0537464359086611
17400 0.0515431324670522
17500 0.0524759644815007
17600 0.0524787835336352
17700 0.0520684638069202
17800 0.0522135730219437
17900 0.0521160317632285
18000 0.0533986247692804
18100 0.0512511043221155
18200 0.0495297674079671
18300 0.0494927889077125
18400 0.0487513157764204
18500 0.0492963416195885
18600 0.0497890207596507
18700 0.0497901386194642
18800 0.0516129877335631
18900 0.0500133346507087
19000 0.0499373668728988
19100 0.0510204509718986
19200 0.0510258353144111
19300 0.0519250968748441
19400 0.0496881666484084
19500 0.0496780129999898
19600 0.0497877698924071
19700 0.0497880230509822
19800 0.0497861457866836
19900 0.0498213876524517
20000 0.0515167565907318
20100 0.0517800714401159
20200 0.0505653119237856
20300 0.0504391893858596
20400 0.0495517261767147
20500 0.0467867825519012
20600 0.0465493264398363
20700 0.0449049803462498
20800 0.044847929372263
20900 0.0448460408210022
21000 0.0446697037029355
21100 0.04878339364664
21200 0.0467104627014424
21300 0.046239554110577
21400 0.0462629869219332
21500 0.0441201310387336
21600 0.0443081947998308
21700 0.0490259058357473
21800 0.0494162376654917
21900 0.0471747937340747

==> Figures/odd_w_softmax.txt <==
0 0.105534176695051
100 0.09904259606386
200 0.0961424294949122
300 0.107059240751774
400 0.113277113480882
500 0.122227073545972
600 0.123753997852697
700 0.127054288344927
800 0.129241724810045
900 0.132423966784129
1000 0.133258412620094
1100 0.1332713827538
1200 0.136176945087123
1300 0.136921208584474
1400 0.134472364423753
1500 0.134740885742253
1600 0.131433680657543
1700 0.131690870975855
1800 0.128442806397211
1900 0.13253662840153
2000 0.131341444257169
2100 0.130485435450802
2200 0.130465729847914
2300 0.120527870575654
2400 0.123770725087306
2500 0.108290324899946
2600 0.102940894275906
2700 0.109324093159228
2800 0.107599326444064
2900 0.105132944168732
3000 0.108698949275624
3100 0.107501656912749
3200 0.102605947568381
3300 0.102591364608433
3400 0.101073923170947
3500 0.0993814008462666
3600 0.0942285794583482
3700 0.0930067046574999
3800 0.0940755882308249
3900 0.093382600737551
4000 0.0926452680482594
4100 0.092198043068675
4200 0.088562854683063
4300 0.0858361720310651
4400 0.0858347867665344
4500 0.0853168818722931
4600 0.0851511052929764
4700 0.0848636370604737
4800 0.0846029710633215
4900 0.0847909743031734
5000 0.0843686556871785
5100 0.0811718992782621
5200 0.078256278014978
5300 0.0778786845865033
5400 0.0778099356209417
5500 0.0778072943140174
5600 0.077717635314649
5700 0.0773279102833426
5800 0.0770332787735369
5900 0.0784543252264567
6000 0.080512905282164
6100 0.0802233638783369
6200 0.08189217547713
6300 0.081561702442946
6400 0.080969194625961
6500 0.0808790757768444
6600 0.0808775268414783
6700 0.0804871216920088
6800 0.0802034002180742
6900 0.0792284190404879
7000 0.0788300808775846
7100 0.0780691129252043
7200 0.0778238247052405
7300 0.0754046789838979
7400 0.0754539229823389
7500 0.075051972772302
7600 0.0749454648027523
7700 0.0749397788783665
7800 0.0747175257969345
7900 0.0746165608486662
8000 0.0744640681254644
8100 0.0742551631124518
8200 0.0744939397598598
8300 0.074094482375002
8400 0.0736829716845392
8500 0.0733670458975068
8600 0.0731292806066769
8700 0.0730887074348135
8800 0.0730855245889546
8900 0.0728375551857821
9000 0.0726294735545054
9100 0.0718414896638226
9200 0.0715429833243389
9300 0.0713492546262494
9400 0.0709825783907189
9500 0.0708200867098342
9600 0.0737144202529726
9700 0.0736326328901474
9800 0.0700482700166053
9900 0.0700510427359007
10000 0.0729910040623336
10100 0.0726026265546152
10200 0.0728647393191767
10300 0.0714221097625419
10400 0.0712166034130287
10500 0.0708875720386609
10600 0.070553527163895
10700 0.0702708260876718
10800 0.0700070752514599
10900 0.0699287403368275
11000 0.06992693066447
11100 0.0695692799985655
11200 0.0694124911645962
11300 0.0699346850080849
11400 0.0685639480364374
11500 0.068329203242743
11600 0.068216616983474
11700 0.0682024170962827
11800 0.0681674710555476
11900 0.0681528252588304
12000 0.0681182444912563
12100 0.0681168793084493
12200 0.0677283999356734
12300 0.0675411343998179
12400 0.0673693832119036
12500 0.0662064397188875
12600 0.066312495883024
12700 0.0659189348335121
12800 0.0667121927086182
12900 0.0664883866313048
13000 0.0652397880771557
13100 0.0652136894123015
13200 0.0652120221251184
13300 0.0650549334717384
13400 0.0620923603307858
13500 0.0617236789820881
13600 0.0613362159772868
13700 0.0611553466122725
13800 0.0607819778932688
13900 0.0604224845271299
14000 0.0602020897688615
14100 0.0608139645204687
14200 0.0607104410032715
14300 0.0607076622139132
14400 0.0608583501125093
14500 0.0609542382040654
14600 0.0610445970079217
14700 0.0637890421887704
14800 0.0630601659105275
14900 0.0609097630090585
15000 0.0627859646120083
15100 0.0641438009338722
15200 0.0642886876380126
15300 0.064288190513712
15400 0.0642828930724882
15500 0.0626241720430268
15600 0.0624967465173428
15700 0.0624709867931946
15800 0.0623005663033624
15900 0.0621494369694731
16000 0.0622374895366701
16100 0.0614592831103463
16200 0.0612726395308256
16300 0.0610605913025684
16400 0.0609569613142449
16500 0.0609568579006849
16600 0.0608545822638597
16700 0.0609536358875643
16800 0.0611251389910463
16900 0.0611244729942547
17000 0.061160440185049
17100 0.06110289250745
17200 0.0631700685860758
17300 0.0629341155849857
17400 0.0633727334933698
17500 0.062773775133987
17600 0.0627740856919202
17700 0.0628080837503415
17800 0.0627927899104258
17900 0.0626237172683666
18000 0.0624891048540073
18100 0.0599939055445043
18200 0.0606496343713379
18300 0.0604571753701214
18400 0.0598575469727199
18500 0.0600669190801753
18600 0.0600794526008697
18700 0.0600791633709459
18800 0.0617308191266976
18900 0.0605310086247673
19000 0.0603641972193626
19100 0.0603152209627614
19200 0.0602459474829253
19300 0.0601472237971922
19400 0.0584109753707899
19500 0.0582900053123879
19600 0.0583424316426181
19700 0.058307255161735
19800 0.0583033177004819
19900 0.0582724832530531
20000 0.0594695087492847
20100 0.05964819973059
20200 0.0584708016021922
20300 0.0583594977752593
20400 0.0583900478716975
20500 0.0569361807740935
20600 0.05666566175567
20700 0.0562031628066106
20800 0.0560953193649054
20900 0.0560908641603231
21000 0.0558783201107684
21100 0.0565846339063268
21200 0.0542411667289233
21300 0.0540951979728601
21400 0.0540390403693848
21500 0.0536703400917901
21600 0.0535132640922026
21700 0.0555635143658503
21800 0.0553385930502424
21900 0.0554149774701288

==> Figures/odd_w_sparsemax.txt <==
0 0.124439191761347
100 0.15041006610327
200 0.171077490143572
300 0.186565313498347
400 0.205537269831378
500 0.194485280913399
600 0.182666308952726
700 0.170567113761095
800 0.163845413856708
900 0.165097651542055
1000 0.161686133826109
1100 0.16167038363301
1200 0.157841336455189
1300 0.157311034723834
1400 0.156533520637792
1500 0.165436490550363
1600 0.169045276877613
1700 0.166067458810763
1800 0.165992853250201
1900 0.163734141866122
2000 0.161772703445661
2100 0.162416541164211
2200 0.162396268739275
2300 0.150969490543204
2400 0.155181147712174
2500 0.133777546780926
2600 0.134939558695958
2700 0.140638833908459
2800 0.143264214555419
2900 0.142245682284712
3000 0.138752382116095
3100 0.13756882411189
3200 0.133290024646411
3300 0.133246991190418
3400 0.130979449403118
3500 0.130089418999332
3600 0.123084379529043
3700 0.120644066635515
3800 0.117691930522323
3900 0.116000044087053
4000 0.112571798305307
4100 0.109972336958071
4200 0.109682584713199
4300 0.10982357944951
4400 0.109778038843672
4500 0.107379437818519
4600 0.105564662541412
4700 0.10360956726683
4800 0.101769142344369
4900 0.0992473425960659
5000 0.0978617235203566
5100 0.0953350393309532
5200 0.0974464053905996
5300 0.0964456895993113
5400 0.0958002122255183
5500 0.0957838028500059
5600 0.0934553953857938
5700 0.0936205435607095
5800 0.0924696036441572
5900 0.0922112176596752
6000 0.0951519911282836
6100 0.0952025143022411
6200 0.0919666500528943
6300 0.0915189343977371
6400 0.0968267870183326
6500 0.0962206274174571
6600 0.096192213805253
6700 0.0946909819590915
6800 0.0937499879064868
6900 0.0932682764863079
7000 0.0949027906056461
7100 0.0943573384091749
7200 0.0949019567350994
7300 0.0952016574839515
7400 0.0971086355758317
7500 0.0967873335026148
7600 0.0964928424405217
7700 0.0965075237080466
7800 0.0962233617719947
7900 0.0973204260667712
8000 0.0977150323394319
8100 0.0974759291964422
8200 0.0956636269555236
8300 0.0948582686618907
8400 0.0938629107428698
8500 0.0933831247474832
8600 0.0948405910241459
8700 0.0953392533666346
8800 0.0953537517913363
8900 0.0950590138643791
9000 0.0943603744783604
9100 0.0937498988364814
9200 0.0943359610638364
9300 0.0956177197888629
9400 0.096854032790481
9500 0.0971354343453361
9600 0.0947990644229891
9700 0.0952328254824149
9800 0.100154754088351
9900 0.100159390346117
10000 0.0973898347468104
10100 0.0967660504292612
10200 0.0942648977847595
10300 0.0956599510509529
10400 0.0965703831301574
10500 0.096354332578925
10600 0.0962848963606916
10700 0.0967162951185627
10800 0.0970996933094186
10900 0.0971158851227608
11000 0.0971096440402595
11100 0.0970491662086932
11200 0.0981365869501414
11300 0.100761418626526
11400 0.100965748699843
11500 0.100897508870007
11600 0.10115339976413
11700 0.102383758999545
11800 0.103408784780977
11900 0.104254352933682
12000 0.104993819251597
12100 0.105005455702624
12200 0.104715501992265
12300 0.104242655626748
12400 0.104904253486572
12500 0.103526811997078
12600 0.104926909572866
12700 0.107139017372964
12800 0.109235833196623
12900 0.110036509055686
13000 0.108773142045988
13100 0.108791546714645
13200 0.108819015671128
13300 0.110067936216607
13400 0.111873393823587
13500 0.11130422751602
13600 0.109087125903675
13700 0.107319748016402
13800 0.107340352747168
13900 0.10640519272365
14000 0.106446780423685
14100 0.106803241557988
14200 0.106840847749922
14300 0.106824150077534
14400 0.105683845142684
14500 0.10568472494813
14600 0.106157816124471
14700 0.104777583916084
14800 0.104618335627009
14900 0.105414628565712
15000 0.102939545205231
15100 0.102504224826985
15200 0.103377261435506
15300 0.103169649831543
15400 0.103179029934262
15500 0.104500847623362
15600 0.10444336916579
15700 0.104023148754177
15800 0.104190635828237
15900 0.104699700150713
16000 0.104975225922668
16100 0.105095380882173
16200 0.106222596936249
16300 0.107163971149254
16400 0.107369316559282
16500 0.107368623660469
16600 0.108072549133853
16700 0.107955510416214
16800 0.107334518001926
16900 0.10648053096084
17000 0.103911768832007
17100 0.102975304573167
17200 0.10632390955193
17300 0.105514668515101
17400 0.102869443231357
17500 0.10348489981543
17600 0.10345550557569
17700 0.102398504909721
17800 0.10352622248839
17900 0.104677407504285
18000 0.105275280574583
18100 0.106622568802811
18200 0.108322194354281
18300 0.109105927654871
18400 0.111046618044127
18500 0.10998718839429
18600 0.10985482774399
18700 0.109855092132329
18800 0.109464945750094
18900 0.111893816409342
19000 0.114379658848134
19100 0.115350618111783
19200 0.116811404158025
19300 0.117186559128098
19400 0.117145200709745
19500 0.116358821552114
19600 0.11582204806611
19700 0.115471187682315
19800 0.115468516618662
19900 0.114722315152057
20000 0.111572629977387
20100 0.110455213340508
20200 0.110817100723268
20300 0.110914300324861
20400 0.110518430308587
20500 0.114054437393782
20600 0.114567284645619
20700 0.115567377275346
20800 0.115894121152178
20900 0.115905339570015
21000 0.116252040565826
21100 0.113181687319931
21200 0.11110793577774
21300 0.111231109218112
21400 0.110801859792176
21500 0.110729311526457
21600 0.111632213210971
21700 0.111364647457608
21800 0.111580041755837
21900 0.112715498481976

==> Figures/tops_b_evidential.txt <==
0 0.583997307419777
100 0.553569051921368
200 0.0747757343947887
300 0.0667051666416228
400 0.0823552877968177
500 0.06875069078058
600 0.0562488589063287
700 0.0618265420198441
800 0.0574474860914052
900 0.0393620556872338
1000 0.047642872966826
1100 0.0476336086913943
1200 0.0476694362238049
1300 0.0514940432179725
1400 0.0549144880566746
1500 0.0525207094941288
1600 0.0547182809025981
1700 0.0540904421079904
1800 0.0501822561060544
1900 0.046859652902931
2000 0.0519985114317387
2100 0.0485527382604778
2200 0.0485261007398367
2300 0.0542294544912875
2400 0.0584303471632302
2500 0.0554006738401949
2600 0.0518131168186665
2700 0.0558939205110073
2800 0.0587019174639136
2900 0.0610282080993056
3000 0.0613687022402883
3100 0.0608111502230167
3200 0.0565468771010637
3300 0.0565361680462956
3400 0.0583811655268073
3500 0.0584145224094391
3600 0.0639779596030712
3700 0.0605807752907276
3800 0.0595873901247978
3900 0.0591543501615527
4000 0.0587241535633802
4100 0.0596565546840429
4200 0.0595376255363232
4300 0.059241249859333
4400 0.0592590786889195
4500 0.0594949725270271
4600 0.0596309912018478
4700 0.0603442139364779
4800 0.0584121772646904
4900 0.0585167702287436
5000 0.0551753074303269
5100 0.0574318725988269
5200 0.0584451346471906
5300 0.0576683393679559
5400 0.057051814366132
5500 0.0569882735796276
5600 0.0570837515406311
5700 0.0571215158700943
5800 0.0581201491318643
5900 0.0563792644813657
6000 0.0549601786211133
6100 0.0552479599788785
6200 0.0563087958469993
6300 0.0574484350904825
6400 0.0563860550150275
6500 0.056834552064538
6600 0.0567852127179503
6700 0.0565109549090266
6800 0.0560393999144435
6900 0.0565668312460184
7000 0.0589318189769983
7100 0.0605313120409846
7200 0.0579842457547787
7300 0.0582107646390796
7400 0.0584855311363935
7500 0.0584297973662615
7600 0.0576272256299853
7700 0.0576069512590766
7800 0.0585345812886953
7900 0.0588955756276846
8000 0.0577613546699286
8100 0.0558891359716654
8200 0.0577098951488733
8300 0.0577761318907142
8400 0.0581679096445441
8500 0.0571476089581847
8600 0.0559309605136514
8700 0.0556481601670384
8800 0.0555808250792327
8900 0.0566894872114062
9000 0.0562652942351997
9100 0.0587813085503876
9200 0.0593206202238798
9300 0.0563961532898247
9400 0.0556584590673447
9500 0.0569767208583653
9600 0.0557771527953446
9700 0.0573015002906322
9800 0.0571740656718612
9900 0.0572227238863707
10000 0.05544721852988
10100 0.0560169059038162
10200 0.0577744396030903
10300 0.0580044708587229
10400 0.0580285326205194
10500 0.0583948294259608
10600 0.0571207070536911
10700 0.0591738072410226
10800 0.0568106243573129
10900 0.0568950656428933
11000 0.0568812089972198
11100 0.0580338838882744
11200 0.0572234657406807
11300 0.057703127451241
11400 0.0557120925374329
11500 0.0555448001250625
11600 0.0554094175063074
11700 0.0570691908709705
11800 0.0569614182598889
11900 0.0566400848515332
12000 0.0563353028893471
12100 0.0563580561056733
12200 0.0558481556922197
12300 0.0560503582656384
12400 0.0565921975672245
12500 0.0559683803096414
12600 0.0550704943947494
12700 0.0572465890087187
12800 0.0554468345083296
12900 0.0580060373060405
13000 0.0562381789833307
13100 0.0571797700226307
13200 0.0572300270572305
13300 0.0554074673354626
13400 0.0540421540476382
13500 0.0571629620343447
13600 0.0557510443218052
13700 0.0560929982922971
13800 0.0580906438268721
13900 0.0564517632499337
14000 0.0573245998471975
14100 0.0567096358537674
14200 0.0561326927691698
14300 0.0560627581179142
14400 0.0560064675658941
14500 0.0573097908124328
14600 0.0568284710496664
14700 0.0542460247501731
14800 0.0569421097263694
14900 0.0564552967622876
15000 0.0552571571432054
15100 0.05695970736444
15200 0.0569262117892504
15300 0.056525264531374
15400 0.0565249880030751
15500 0.0575412583723664
15600 0.0567895658686757
15700 0.0569679092615843
15800 0.0566538038849831
15900 0.0545829759538174
16000 0.0563805616088212
16100 0.0565435814112425
16200 0.0559151515737176
16300 0.0559917376562953
16400 0.0562633245810866
16500 0.0563117302581668
16600 0.0566486319899559
16700 0.056535275913775
16800 0.0569947230815887
16900 0.0564571966603398
17000 0.0570984410494566
17100 0.0575641032680869
17200 0.05472301941365
17300 0.055587200447917
17400 0.0573423337936401
17500 0.0575749136507511
17600 0.0575775966793299
17700 0.0571078108623624
17800 0.056896187029779
17900 0.0567438687384129
18000 0.0559024196118116
18100 0.0567930977419019
18200 0.0567306876555085
18300 0.0574934881180525
18400 0.0559656064212322
18500 0.0580013683438301
18600 0.0575314666330814
18700 0.0575290323421359
18800 0.0578487509861588
18900 0.0570439959317446
19000 0.0572381126508117
19100 0.0568353555724025
19200 0.05600884526968
19300 0.0563915161788464
19400 0.0568332756310701
19500 0.0564522549882531
19600 0.0549942522123456
19700 0.0554868390038609
19800 0.0554493585601449
19900 0.0567217046022415
20000 0.0569157187268138
20100 0.0568093561753631
20200 0.0570668575912714
20300 0.0569267020002008
20400 0.0573734649643302
20500 0.0570148420706391
20600 0.0579409124329686
20700 0.0565178295969963
20800 0.05725372094661
20900 0.0572799058631063
21000 0.0573440000414848
21100 0.0583169608563185
21200 0.0581368405744433
21300 0.0575907062366605
21400 0.0583854769170284
21500 0.0586453691497445
21600 0.0578772069141269
21700 0.0583661801367998
21800 0.0568325309827924
21900 0.0579816909506917

==> Figures/tops_b_softmax.txt <==
0 0.352755640149117
100 0.261857721507549
200 0.238644430935383
300 0.1807892139256
400 0.156005505416542
500 0.0682697853073478
600 0.0539322811365128
700 0.0537844256684184
800 0.059183351136744
900 0.0463159929215908
1000 0.0534651510417461
1100 0.0534219712391496
1200 0.0537478844821453
1300 0.0591701383329928
1400 0.0611898957379162
1500 0.0592888487689197
1600 0.0641097894497216
1700 0.0616418455168605
1800 0.0565165629424155
1900 0.0536454685777426
2000 0.0584579737856984
2100 0.0548917997069657
2200 0.0548809758760035
2300 0.0598729582503438
2400 0.0636337070539594
2500 0.0612751593627036
2600 0.0573548358306289
2700 0.0609601838514209
2800 0.0634842361696065
2900 0.0663533632457256
3000 0.0658951667696238
3100 0.0654102171771228
3200 0.0610213206335902
3300 0.06101193793118
3400 0.062744821049273
3500 0.0617596943303943
3600 0.0672561276517809
3700 0.0641984339430928
3800 0.064431989826262
3900 0.063769358433783
4000 0.0633059265092015
4100 0.0642826593853533
4200 0.0641693342290819
4300 0.0638875440321863
4400 0.0639058808982372
4500 0.0643435002118349
4600 0.0638710433803499
4700 0.0643780839815736
4800 0.062661995049566
4900 0.0626896485872567
5000 0.0593168468214571
5100 0.0617697334475815
5200 0.0628757707960904
5300 0.0618237577192485
5400 0.0612763185054064
5500 0.0612127606756985
5600 0.0610153916664422
5700 0.0611003393307328
5800 0.0622617529146373
5900 0.0607166389375925
6000 0.0595354506745934
6100 0.0595181232318282
6200 0.0608135768398643
6300 0.0618475084379315
6400 0.0609726126678288
6500 0.0612887128069997
6600 0.0612400046363473
6700 0.060942454803735
6800 0.0604902987927198
6900 0.0611919349431992
7000 0.0639280830323696
7100 0.064627983123064
7200 0.0630426540970802
7300 0.0622832097858191
7400 0.0630869635939598
7500 0.0629490864649415
7600 0.0621217649057507
7700 0.0621037708222866
7800 0.0632178202643991
7900 0.0629576380178332
8000 0.0619505432248116
8100 0.0604779030941427
8200 0.0617643701098859
8300 0.0620983990654349
8400 0.0621315806731582
8500 0.0611594835296273
8600 0.059790416713804
8700 0.0596372853219509
8800 0.0595745583996177
8900 0.060857866704464
9000 0.0597047711163759
9100 0.06270329143852
9200 0.0632643493264914
9300 0.0604132596030831
9400 0.0597635074332356
9500 0.0608089731261134
9600 0.0594987006857991
9700 0.0610845183581114
9800 0.0608253252133727
9900 0.0608767227828503
10000 0.0590987416729331
10100 0.059981924444437
10200 0.0615263506397605
10300 0.0614518739283085
10400 0.0614969322830439
10500 0.0616018191725016
10600 0.0609640653431416
10700 0.0629129714891315
10800 0.0610843161121011
10900 0.0608577516674995
11000 0.0608463472500443
11100 0.0617856384813786
11200 0.0606124518066645
11300 0.061202917098999
11400 0.0592132641002536
11500 0.058826074898243
11600 0.0588264768570662
11700 0.0607531819492578
11800 0.0603666261211038
11900 0.0600884722545743
12000 0.0596755462512374
12100 0.0596979000791907
12200 0.0595146588236094
12300 0.0594961151480675
12400 0.0597357673570514
12500 0.0590802548080683
12600 0.0581590007990599
12700 0.0605598835647106
12800 0.0588752934709191
12900 0.0613576689362526
13000 0.0593435089662671
13100 0.0601748935878277
13200 0.0602239182963967
13300 0.0589182384312153
13400 0.0572253691777587
13500 0.0606263341382146
13600 0.0590485752373934
13700 0.0593298310413957
13800 0.0615697204694152
13900 0.05990289285779
14000 0.0605570917204022
14100 0.0599836226180196
14200 0.0592407456412911
14300 0.0591646234691143
14400 0.0591260160133243
14500 0.0605916342139244
14600 0.0600152146816254
14700 0.0574020281434059
14800 0.0605281215533614
14900 0.0598337442800403
15000 0.0583609504252672
15100 0.0603695382922888
15200 0.060632222443819
15300 0.060034381300211
15400 0.0600334253907204
15500 0.0612502030283213
15600 0.0603944231197238
15700 0.0605430934950709
15800 0.0602205692976713
15900 0.0583124790340662
16000 0.0602434205636382
16100 0.0601390418037772
16200 0.0591031715646386
16300 0.0593355103209615
16400 0.0595467152446508
16500 0.0595918828621507
16600 0.0601403468474746
16700 0.0603375376388431
16800 0.0602046079933643
16900 0.0598582896217704
17000 0.0605182179063559
17100 0.0604155157133937
17200 0.0585274548083544
17300 0.0593018296733499
17400 0.0605403481423855
17500 0.060546100102365
17600 0.0605509036034346
17700 0.0602345276996493
17800 0.0600903132930398
17900 0.0604685528948903
18000 0.0595192377641797
18100 0.0598345365747809
18200 0.0601090081781149
18300 0.0605996343493462
18400 0.0591032105311751
18500 0.0612460640817881
18600 0.0607525009289384
18700 0.0607495971769094
18800 0.0613765630498528
18900 0.0608871963620186
19000 0.0607022902742028
19100 0.0599894994869828
19200 0.0596221196651459
19300 0.0602038475871086
19400 0.060354041531682
19500 0.0600401489064097
19600 0.0586500564217567
19700 0.059170827306807
19800 0.0591360540315509
19900 0.0602996752783656
20000 0.0601927589252591
20100 0.0607341801375151
20200 0.0610993313789368
20300 0.0602172312512994
20400 0.0607279817387462
20500 0.0605804072320461
20600 0.0613414715602994
20700 0.0604754061251879
20800 0.0611402498185635
20900 0.0611700424551964
21000 0.0608755577728152
21100 0.0619034155458212
21200 0.0610723511129618
21300 0.0608601287007332
21400 0.0616584000363946
21500 0.0620780308172107
21600 0.0613055892661214
21700 0.0616449876502156
21800 0.0605574419721961
21900 0.0617099450156093


==> Figures/tops_b_sparsemax.txt <==
0 0.468296103477478
100 0.144126043319702
200 0.032397371288389
300 0.0172823403403163
400 0.0393477870849892
500 0.0667618309374666
600 0.108669513654895
700 0.141949834525585
800 0.15449145168066
900 0.142894050803734
1000 0.158627198091708
1100 0.158451118422672
1200 0.142653038501739
1300 0.139172021597624
1400 0.135177401416004
1500 0.119354212358594
1600 0.114588707685471
1700 0.113098159320652
1800 0.110336727779359
1900 0.115705614872277
2000 0.108205904476345
2100 0.107166589107364
2200 0.107033002823591
2300 0.0939004283025861
2400 0.0827171942032874
2500 0.0812366061238572
2600 0.0747534493915737
2700 0.0850078729726374
2800 0.0628038471471518
2900 0.065504499040544
3000 0.0719007235951722
3100 0.0747943583875895
3200 0.0678646099194884
3300 0.0680988592095673
3400 0.0646196474973112
3500 0.0756112672016025
3600 0.077401027334854
3700 0.0752776211127639
3800 0.0739241516496986
3900 0.0772949898801744
4000 0.0790149585716426
4100 0.0746675004437566
4200 0.085295000448823
4300 0.0823225514777005
4400 0.0825326578319073
4500 0.0819477417971939
4600 0.0820981631055474
4700 0.0758987493254244
4800 0.0772304344922304
4900 0.0780625811591744
5000 0.0888833683542907
5100 0.0891432943381369
5200 0.0863116527535021
5300 0.0907479817047715
5400 0.0965708673000336
5500 0.0962041208893061
5600 0.0984959483181592
5700 0.0978347832523286
5800 0.103713404145092
5900 0.0966265671141446
6000 0.105962161836214
6100 0.104534749388695
6200 0.100953234769404
6300 0.0957035851106048
6400 0.105894416067749
6500 0.0988702021166682
6600 0.0985071317851543
6700 0.102780665904284
6800 0.107600820399821
6900 0.107668254636228
7000 0.101292324066162
7100 0.0991508253663778
7200 0.100474430322647
7300 0.0870841978304088
7400 0.0952781689725816
7500 0.0947634552791715
7600 0.09727679181844
7700 0.0965478729642928
7800 0.090820466093719
7900 0.101951639428735
8000 0.103782434426248
8100 0.0999229190032929
8200 0.0973487227410078
8300 0.106566947605461
8400 0.100163406692445
8500 0.0988695098459721
8600 0.0907135534286499
8700 0.0981800435297191
8800 0.0991974772512913
8900 0.0987268406897783
9000 0.0913484115898609
9100 0.10356125857681
9200 0.0971659694612026
9300 0.107026273645461
9400 0.098304869569838
9500 0.0944514845963567
9600 0.0969320076704025
9700 0.101565513126552
9800 0.0982714550569654
9900 0.0975071458145976
10000 0.0940483481064439
10100 0.099233020413667
10200 0.0917867687344551
10300 0.0917557800188661
10400 0.0899682608060539
10500 0.117620615903288
10600 0.106957667842507
10700 0.0930368376336992
10800 0.117888648919761
10900 0.0968451403081417
11000 0.0960226579010487
11100 0.104041180405766
11200 0.103782899715006
11300 0.0963941199891269
11400 0.105529511459172
11500 0.103398412652314
11600 0.10443188149482
11700 0.104423993192613
11800 0.101211718954146
11900 0.0994235163927078
12000 0.101713735722005
12100 0.101571310125291
12200 0.106615721061826
12300 0.101702835485339
12400 0.107084073983133
12500 0.107072361893952
12600 0.109440615028143
12700 0.107130203060806
12800 0.10684964671731
12900 0.0979388637654483
13000 0.100354057587683
13100 0.0978758966550231
13200 0.0980069839209318
13300 0.0990875019319356
13400 0.100225470326841
13500 0.099301652982831
13600 0.107692428790033
13700 0.0962000507302582
13800 0.104355606772006
13900 0.101233479343355
14000 0.098673943746835
14100 0.100562930069864
14200 0.0997541872784495
14300 0.0999354074150324
14400 0.109582434482872
14500 0.0988736147433519
14600 0.103757951557636
14700 0.101779520120472
14800 0.0949483160860836
14900 0.105787103269249
15000 0.102079067192972
15100 0.100317272040993
15200 0.102590765841305
15300 0.105844953190535
15400 0.106704492066056
15500 0.101012482643127
15600 0.11018524825573
15700 0.107731174603105
15800 0.100626934617758
15900 0.104326671361923
16000 0.103398105483502
16100 0.0946822904329747
16200 0.0921328979730606
16300 0.0926930710300803
16400 0.0976628987677395
16500 0.0979489901661873
16600 0.0926078183948994
16700 0.0950493702664971
16800 0.0933990215882659
16900 0.0979978497698903
17000 0.0896743121743202
17100 0.0900791241228581
17200 0.10107135374099
17300 0.0985247337445617
17400 0.0936762261763215
17500 0.0897210039570928
17600 0.0894097650051117
17700 0.0933569617196918
17800 0.0994965546950698
17900 0.101402741521597
18000 0.090894735250622
18100 0.0945663608983159
18200 0.0929027539864182
18300 0.091386386230588
18400 0.0868317982926965
18500 0.0861773855984211
18600 0.0826741456985474
18700 0.0825648038461804
18800 0.0974037463217974
18900 0.0958482793532312
19000 0.0972606530413032
19100 0.0917429449781775
19200 0.0888280495069921
19300 0.084786092415452
19400 0.0901711596548557
19500 0.0874887778423727
19600 0.0957024026103318
19700 0.0975556827383116
19800 0.0975755684403703
19900 0.0871822847239673
20000 0.0887841170653701
20100 0.0861761934682727
20200 0.0895289463363588
20300 0.0897474649176002
20400 0.0881569146737456
20500 0.0985945639945567
20600 0.0920333097875118
20700 0.0925223693344742
20800 0.0876575803756714
20900 0.087563626691699
21000 0.0934400593861937
21100 0.0896822759881616
21200 0.0864495082758367
21300 0.0882831700518727
21400 0.0930661725997925
21500 0.0906930358149111
21600 0.0897488903999329
21700 0.0953360214270651
21800 0.0855463754758239
21900 0.0913722083158791

==> Figures/tops_w_evidential.txt <==
0 0.219822836753293
100 0.143758219055502
200 0.0834120811145543
300 0.0583174154331347
400 0.0561510953796181
500 0.0337439637869614
600 0.0249978523629055
700 0.0276364221744146
800 0.0305154446497056
900 0.0228965360387156
1000 0.0301636688774003
1100 0.0301460703902262
1200 0.0272132396846261
1300 0.0283148405400425
1400 0.0334033582355601
1500 0.0330715338231336
1600 0.0301396512167712
1700 0.0314648887405884
1800 0.0283526178811017
1900 0.0279472993735035
2000 0.0307093685327085
2100 0.0309377983865618
2200 0.030946417599391
2300 0.0303424221108906
2400 0.0311276514577545
2500 0.0289621398127971
2600 0.0291068083973884
2700 0.0307824273328146
2800 0.0321767142591828
2900 0.0333835363180479
3000 0.0344381541271346
3100 0.0348072473835758
3200 0.0328483198373348
3300 0.0328493055036302
3400 0.034354612283075
3500 0.0336213952885292
3600 0.0374786754399593
3700 0.035533146050868
3800 0.035883682486101
3900 0.0356026784875852
4000 0.0357610677113199
4100 0.0355630904387386
4200 0.0356530228209468
4300 0.0357705789989155
4400 0.0358024614847767
4500 0.0354688755706635
4600 0.0357156376406369
4700 0.0366771186179518
4800 0.035859093308066
4900 0.0351001076914829
5000 0.0339469944242711
5100 0.0352610189318731
5200 0.035792014633938
5300 0.0345400740031076
5400 0.0346344997239287
5500 0.0346338866334378
5600 0.0344254059364632
5700 0.0344388088043703
5800 0.0360533734840408
5900 0.0344999500781995
6000 0.0335039214207849
6100 0.0338263794839721
6200 0.0334950886729666
6300 0.0342468699649059
6400 0.0330240079654975
6500 0.0337640556230821
6600 0.033726718643213
6700 0.0324902806703406
6800 0.0321709053454978
6900 0.0311644634106299
7000 0.0330874700457615
7100 0.0332461764314263
7200 0.0320305080406944
7300 0.0325787078354854
7400 0.0324543424148251
7500 0.0328009824996329
7600 0.0324645767095263
7700 0.032443512530593
7800 0.0323933365896592
7900 0.0329250464330842
8000 0.0322380686754341
8100 0.0312751012053569
8200 0.0323397857563406
8300 0.0327364243458619
8400 0.0320017696923538
8500 0.0313089615657464
8600 0.0320562944781141
8700 0.0312685581816099
8800 0.0312410966033066
8900 0.0313160815701142
9000 0.0315511887618262
9100 0.0327423377851196
9200 0.0332651409325603
9300 0.03157393277629
9400 0.0317213920083888
9500 0.031712855990903
9600 0.0314925146043491
9700 0.0319089096092368
9800 0.0316211105358194
9900 0.031629200086736
10000 0.0309027131762437
10100 0.0311643098434529
10200 0.0320062715994451
10300 0.0325403185708838
10400 0.0325879768826596
10500 0.0315698418821238
10600 0.0322295354576147
10700 0.0332117467530631
10800 0.0315784690230548
10900 0.0317389442841028
11000 0.0317272044600267
11100 0.031832744733426
11200 0.0318052571144452
11300 0.031868494821656
11400 0.0309415857297239
11500 0.0307473061233123
11600 0.0305325161092417
11700 0.0309130634301518
11800 0.0313598367093988
11900 0.0313692198931326
12000 0.0310535522267843
12100 0.0310557909532929
12200 0.0311366663336087
12300 0.0307902459948719
12400 0.0305257478157985
12500 0.0304536202986596
12600 0.0296416958448435
12700 0.0311521691292721
12800 0.0305802944766806
12900 0.0311437680002106
13000 0.0302817724330014
13100 0.030535811057409
13200 0.0305666528035766
13300 0.0296487924830157
13400 0.0297070598299268
13500 0.0309169997121346
13600 0.030383428517384
13700 0.0305682779390779
13800 0.0312720806151981
13900 0.0305314797546728
14000 0.031059955889415
14100 0.0305139876263889
14200 0.0302930070185218
14300 0.0302437564850045
14400 0.030826547234262
14500 0.0308141053344066
14600 0.0306668988819264
14700 0.0294313714831451
14800 0.030620310695931
14900 0.0308125547647278
15000 0.0303378272864479
15100 0.0303795030189945
15200 0.0304858120565822
15300 0.0304910764416402
15400 0.0304849177742574
15500 0.0317638536750151
15600 0.0305981545277753
15700 0.0311753857353836
15800 0.0302627670584402
15900 0.0295479008463485
16000 0.030163449977366
16100 0.0303083470443325
16200 0.0292289088732873
16300 0.0301358011419223
16400 0.0298150115652616
16500 0.0298738220278164
16600 0.0300344690066639
16700 0.0304223301591816
16800 0.0299767440840653
16900 0.0303568074172439
17000 0.0304852835858125
17100 0.030802766507336
17200 0.0295329149095062
17300 0.0298096349949276
17400 0.0306654168535599
17500 0.0302890901246434
17600 0.0303021139214214
17700 0.0297274275893689
17800 0.0307389039194829
17900 0.0301741449481279
18000 0.0300462761119746
18100 0.0300563225267383
18200 0.0305203594045091
18300 0.0306955490732406
18400 0.02976457348047
18500 0.0309625191716089
18600 0.0302551378216651
18700 0.0302568628689762
18800 0.0306515225001794
18900 0.0304631975197707
19000 0.0299507119050164
19100 0.030329290664187
19200 0.0300523632232803
19300 0.030375791850842
19400 0.030477905752095
19500 0.0304537118672614
19600 0.0298246371996262
19700 0.0298300316673301
19800 0.0298159517805644
19900 0.0309187373316167
20000 0.0300492556986169
20100 0.0297855626877557
20200 0.0301663671582779
20300 0.0298219845907188
20400 0.0309043434572206
20500 0.0304002136837579
20600 0.0311001374822659
20700 0.0306195433326972
20800 0.0310994203563466
20900 0.031089780571214
21000 0.0306038432640674
21100 0.0308873225876412
21200 0.0309206057218369
21300 0.0308842980766391
21400 0.0311601674229359
21500 0.0314535842422597
21600 0.0311476477637394
21700 0.0310368308198451
21800 0.0302503906384164
21900 0.0311308199207866

==> Figures/tops_w_softmax.txt <==
0 0.110714444178049
100 0.126887183921023
200 0.0860109519799424
300 0.067023557966089
400 0.064127707460249
500 0.0380871250631109
600 0.0264633139214432
700 0.0265273981202712
800 0.0309537329901639
900 0.0270032217205625
1000 0.0316558801516431
1100 0.0316350263028653
1200 0.0288092333489811
1300 0.0305769869287831
1400 0.0343841540252496
1500 0.0356199519708059
1600 0.0316980444092333
1700 0.0326822679425836
1800 0.0290781576409738
1900 0.0291277688850941
2000 0.031630646088976
2100 0.031864328485097
2200 0.0318660797076962
2300 0.0315131911745666
2400 0.0323163636621117
2500 0.0308680124800269
2600 0.0305598352907191
2700 0.0316471017023991
2800 0.0330753201420304
2900 0.0347271697660226
3000 0.035093012664993
3100 0.0356379436012768
3200 0.0336255768526692
3300 0.0336270400817346
3400 0.0352418848513852
3500 0.0341284280270664
3600 0.0378866460918769
3700 0.0360638038074235
3800 0.0366590664345233
3900 0.0366126153964641
4000 0.0367884577178385
4100 0.0363591508155322
4200 0.0363752467594847
4300 0.036654504289882
4400 0.036699469924764
4500 0.0363327497692553
4600 0.0366697078949874
4700 0.0374745752482239
4800 0.0368018633757049
4900 0.0363638657954708
5000 0.0352141565569159
5100 0.0363942664963765
5200 0.036769027777354
5300 0.0357541149071191
5400 0.0358358893433602
5500 0.0358328282394922
5600 0.0356517791392043
5700 0.0356806209455967
5800 0.0370542456873647
5900 0.0355266248168275
6000 0.0347196534072532
6100 0.0348338655795014
6200 0.0346823531307712
6300 0.0352644869071962
6400 0.034072987732162
6500 0.0348220707622732
6600 0.0347814149391636
6700 0.0335840317746876
6800 0.033323934760619
6900 0.0323515530053368
7000 0.0346109137581786
7100 0.0345289491191124
7200 0.0335923322359211
7300 0.0335331102135105
7400 0.0338244513406914
7500 0.0341660288941846
7600 0.03359284914145
7700 0.0335728624183514
7800 0.0337163358182775
7900 0.0340192491091539
8000 0.0333085988888704
8100 0.03257557357152
8200 0.0332421098391899
8300 0.0338201178014772
8400 0.0329949017725578
8500 0.0323865942517073
8600 0.0330117832599505
8700 0.0322440847379765
8800 0.0322193882588078
8900 0.0325130605475728
9000 0.0323740541881712
9100 0.0336897711013733
9200 0.0342072384034895
9300 0.0325789759584018
9400 0.0328610339293297
9500 0.0325976062581628
9600 0.0324426025589696
9700 0.0329774572418037
9800 0.0324387801167562
9900 0.0324474586392181
10000 0.0319289698624608
10100 0.0322739740733976
10200 0.0330314618456791
10300 0.0332603875917854
10400 0.0332560521244546
10500 0.0321498323453877
10600 0.0330539431990391
10700 0.0339626325209608
10800 0.0324788883893879
10900 0.0325238076271229
11000 0.0325091917897097
11100 0.0325017118757808
11200 0.032392690445566
11300 0.0324012548701872
11400 0.0315225774525437
11500 0.031412181208318
11600 0.0314054473685588
11700 0.031642974795884
11800 0.0317951111917083
11900 0.0318707975977645
12000 0.0315877552406401
12100 0.0315952133392032
12200 0.0317909009061034
12300 0.0313363410173168
12400 0.0312059730255699
12500 0.0311237355694565
12600 0.030343164732738
12700 0.0315164111105657
12800 0.0309254435102722
12900 0.0315795094909948
13000 0.0306674500331281
13100 0.0309147829051828
13200 0.0309460609941591
13300 0.0304427889187884
13400 0.0299882583691587
13500 0.0315060938902076
13600 0.030834112454839
13700 0.0309998042721683
13800 0.031782661340967
13900 0.031041193943565
14000 0.0312657680083968
14100 0.0308170471217689
14200 0.0304940524572028
14300 0.0304442378422063
14400 0.0309746473198859
14500 0.0310093648915204
14600 0.0308957160300971
14700 0.0298292147581827
14800 0.0311387696485558
14900 0.0310767062960796
15000 0.0305707786431697
15100 0.0307178707830216
15200 0.0310090166600616
15300 0.0307371321283878
15400 0.0307320623013814
15500 0.0319931200897952
15600 0.0307993972180287
15700 0.031453007186845
15800 0.0307144023567794
15900 0.0301148992877546
16000 0.0307209097842306
16100 0.0310414906999427
16200 0.0299565789101941
16300 0.0305060185444269
16400 0.0305751885183718
16500 0.0306333601664646
16600 0.0306818095741528
16700 0.0312255533873846
16800 0.0303735350396497
16900 0.0307510395983316
17000 0.0312377264554313
17100 0.0311420368015012
17200 0.0303335008940869
17300 0.0302710455442581
17400 0.0310620098033859
17500 0.030706197989482
17600 0.0307177838786669
17700 0.0304563104583129
17800 0.031142119155819
17900 0.0305484452154188
18000 0.030459298650787
18100 0.0305000853339163
18200 0.0309497886571602
18300 0.0311491006459796
18400 0.0302690417274445
18500 0.0314811279713532
18600 0.0310806478894806
18700 0.0310820515373129
18800 0.0312004306535325
18900 0.031320177055037
19000 0.0308136392808359
19100 0.0308095199967733
19200 0.0305100125673029
19300 0.0312040896246568
19400 0.0308644981607552
19500 0.030883141078027
19600 0.0303175113965038
19700 0.0303154282129153
19800 0.0303019048936807
19900 0.0313339156891218
20000 0.0304543947512525
20100 0.0306720251739397
20200 0.0310297803369912
20300 0.0306255424269322
20400 0.0311545263860275
20500 0.03091830774297
20600 0.0317469824763572
20700 0.0315340235936506
20800 0.0316596434014316
20900 0.0316504939364303
21000 0.0311190037961388
21100 0.0314098037611637
21200 0.0312177683115825
21300 0.0314314246890243
21400 0.0316826667884155
21500 0.0317027625444366
21600 0.0313594426126661
21700 0.0314637247779613
21800 0.0306977127702018
21900 0.0316372986811082


==> Figures/tops_w_sparsemax.txt <==
0 0.167545802980244
100 0.178389787589269
200 0.0749331597544889
300 0.0397421380567151
400 0.0423809961506043
500 0.0586415998154402
600 0.0885717803558391
700 0.106129169741069
800 0.109728689103708
900 0.108420631315354
1000 0.110049865740835
1100 0.110125547172672
1200 0.105271824617291
1300 0.108630748709561
1400 0.104282874802516
1500 0.10196651062086
1600 0.106954185498095
1700 0.106903518947461
1800 0.103182637760682
1900 0.108830152235685
2000 0.103234296678447
2100 0.0975135298641355
2200 0.0973604873381279
2300 0.100455441975595
2400 0.09246916618928
2500 0.0922630724796335
2600 0.0800072249308778
2700 0.086772470090896
2800 0.0752336540366583
2900 0.0682959439178544
3000 0.0790900443373594
3100 0.0767142453865463
3200 0.0720504714954823
3300 0.0723929678449982
3400 0.0730892625481531
3500 0.077186713383832
3600 0.0766558862541687
3700 0.0802509897007335
3800 0.0767634652236455
3900 0.0791303512185657
4000 0.0788242056358756
4100 0.0762725688546177
4200 0.0828668992429809
4300 0.0755996041208847
4400 0.0759255777645373
4500 0.0774587351309532
4600 0.0831870838272789
4700 0.0766039016672409
4800 0.0769581094534429
4900 0.0727603511177128
5000 0.0814089087142359
5100 0.0798722216773296
5200 0.0766967812261314
5300 0.0784707578658672
5400 0.0800500578952888
5500 0.0798206058546723
5600 0.0856597170036403
5700 0.0812458698120328
5800 0.0862446409290566
5900 0.0847723783321858
6000 0.076981004059717
6100 0.084987063372907
6200 0.0882984741747938
6300 0.0848165900640114
6400 0.0865730215482116
6500 0.0889885011628046
6600 0.088874831436256
6700 0.0905878008976019
6800 0.0892055991295467
6900 0.0907811977798076
7000 0.0869723894751129
7100 0.0906295500064648
7200 0.0884489777576308
7300 0.0856697070390403
7400 0.0872729727569318
7500 0.0827621603294164
7600 0.0838464697292386
7700 0.0839500678804644
7800 0.0928882297894837
7900 0.0888421554446497
8000 0.0883200408096219
8100 0.0811063733860217
8200 0.0851680329897341
8300 0.0878119455682725
8400 0.0892040757887947
8500 0.0839214109388234
8600 0.0881827544947788
8700 0.0876311569129385
8800 0.0876117546580617
8900 0.0857807412017793
9000 0.0868904190136554
9100 0.0839471801791708
9200 0.0879811401357932
9300 0.0845162208905551
9400 0.0869379393160009
9500 0.0779826349489013
9600 0.0867364501210962
9700 0.0859976233697575
9800 0.0885658240381
9900 0.0885513046127452
10000 0.0849536128034567
10100 0.0838460008402351
10200 0.0852182060398114
10300 0.0811992964978722
10400 0.0799628312881492
10500 0.0935480480405801
10600 0.0918456776235461
10700 0.0868628600266222
10800 0.0902969272015711
10900 0.0881069818310917
11000 0.0879185843402583
11100 0.0900370742538316
11200 0.0930496338460142
11300 0.0861661650006151
11400 0.0962202909288906
11500 0.0914471577422428
11600 0.0891337421320299
11700 0.0884208257071006
11800 0.0886136287846335
11900 0.0862495966757523
12000 0.0857568930987259
12100 0.0859919646226045
12200 0.0908862470814759
12300 0.0875148636306479
12400 0.0896644586431409
12500 0.0913158046424363
12600 0.0936924621904548
12700 0.0899074429386423
12800 0.0909487082793572
12900 0.0850266694614396
13000 0.0871968272968687
13100 0.0871048259638847
13200 0.0869629205591789
13300 0.0873942487215454
13400 0.0843315127601134
13500 0.0845920872321528
13600 0.0850215835975699
13700 0.0865425788686733
13800 0.0903693018490082
13900 0.0857246815945679
14000 0.0823818975210391
14100 0.0885253565532012
14200 0.0906972928096042
14300 0.0911046907058585
14400 0.0899178683280894
14500 0.0861467413655447
14600 0.0867264731381797
14700 0.0860103686626813
14800 0.0845139775071779
14900 0.0875068018203091
15000 0.0925063891302427
15100 0.0817270042393492
15200 0.0895012882185573
15300 0.0867591640279427
15400 0.0868189394400206
15500 0.0862237474452654
15600 0.0882646101584192
15700 0.092016723980971
15800 0.088069960247887
15900 0.0864146026740514
16000 0.0886093578378816
16100 0.0847410460829422
16200 0.0820444099496151
16300 0.0889586664756908
16400 0.0848138867542779
16500 0.0844953255180677
16600 0.0827400269857902
16700 0.0899394107820509
16800 0.0864221117222488
16900 0.0864954335494563
17000 0.0877460699224758
17100 0.086388939015373
17200 0.0892199019104954
17300 0.0842331728121989
17400 0.0848160058260966
17500 0.0813271276765737
17600 0.0811571661836628
17700 0.0895114090638414
17800 0.0882527881983336
17900 0.0867897774669499
18000 0.0859256307872918
18100 0.0879028458983291
18200 0.0871842340702091
18300 0.0893309564463656
18400 0.0813964062171833
18500 0.0874914939922824
18600 0.0835712139108154
18700 0.0832554112737051
18800 0.0911841132448808
18900 0.0842164376787234
19000 0.0875265776497065
19100 0.0830469453356224
19200 0.0886301670396301
19300 0.0842641882422867
19400 0.0839201785815886
19500 0.0850248251461997
19600 0.0830369694094927
19700 0.0855461520035561
19800 0.0854765814830739
19900 0.0892982902559037
20000 0.0849116783766832
20100 0.07806059694042
20200 0.0868897373962885
20300 0.0814079337990035
20400 0.0850182567316793
20500 0.0863742418584704
20600 0.0779580249019617
20700 0.0839518855969405
20800 0.0844167596160641
20900 0.0844324757867395
21000 0.0845527483379575
21100 0.082235194915383
21200 0.0813903588302815
21300 0.0854718431266645
21400 0.084534614985658
21500 0.0806679236242668
21600 0.0847091009555095
21700 0.0904498448614334
21800 0.0810996886346501
21900 0.084699427532273

==> Figures/with_middle_bar_b_evidential.txt <==
0 0.346021032333374
2000 0.345402318239212
4000 0.3451808989048
6000 0.344671821594238
8000 0.318227183818817
10000 0.317714810371399
12000 0.317220744490623
14000 0.316633832454681
16000 0.350325107574463
18000 0.363932475447655
20000 0.363611993193626
22000 0.363324925303459
24000 0.346460574865341
26000 0.367842948436737
28000 0.367909240722656
30000 0.367997193336487
32000 0.36809039413929
34000 0.353689378499985
36000 0.353864195942879
38000 0.354106220602989
40000 0.354304173588753
42000 0.354539799690247
44000 0.354777434468269
46000 0.355017974972725
48000 0.355263367295265
50000 0.35559047460556
52000 0.355862158536911
54000 0.356155240535736
56000 0.356442138552666
58000 0.356735855340958
60000 0.343230003118515
62000 0.343633046746254
64000 0.343967121839523
66000 0.320706731081009
68000 0.32104300558567
70000 0.308218267560005
72000 0.374965190887451
74000 0.361669427156448
76000 0.362074202299118
78000 0.362468510866165
80000 0.36285807788372
82000 0.37080320417881
84000 0.371140483021736
86000 0.371548794209957
88000 0.371886846423149
90000 0.39057352244854
92000 0.391005802154541
94000 0.391439515352249
96000 0.391866271197796
98000 0.376650202274322
100000 0.351763212680817
102000 0.414777913689613
104000 0.415201459825039
106000 0.415601201355457
108000 0.416027614474297
110000 0.394311040639877
112000 0.415001374483109
114000 0.415407811105251
116000 0.460532793402672
118000 0.385920728743076
120000 0.386043278872967
122000 0.38620807081461
124000 0.386347362399101
126000 0.386471262574196
128000 0.386590158939362
130000 0.386721320450306
132000 0.386859424412251
134000 0.387025797367096
136000 0.387168209254742
138000 0.387302090227604
140000 0.387457014620304
142000 0.387592662870884
144000 0.387728936970234
146000 0.387900446355343
148000 0.417796410620213
150000 0.417828561365604
152000 0.433483852446079
154000 0.433501353859901
156000 0.433521343767643
158000 0.433543007075787
160000 0.43355964422226
162000 0.433587589859962
164000 0.433617447316647
166000 0.475948253273964
168000 0.500715667009354
170000 0.50061528980732
172000 0.446675062179565
174000 0.446631038188934
176000 0.446579059958458
178000 0.426443883776665
180000 0.426455119252205
182000 0.42645275592804
184000 0.426467478275299
186000 0.426493266224861
188000 0.410036525130272
190000 0.410082799196246
192000 0.410131961107254
194000 0.41018660068512
196000 0.410220924019816
198000 0.410277339816093
200000 0.410330301523209
202000 0.410390448570254
204000 0.410450693964958
206000 0.410529610514641
208000 0.410565993189812
210000 0.410623344779016
212000 0.410701948404312
214000 0.410743874311447
216000 0.410810565948488
218000 0.410886999964714
220000 0.380107027292252
222000 0.394258749485016
224000 0.394243830442429
226000 0.394220614433289
228000 0.394221103191377
230000 0.291884535551073
232000 0.291614775359632
234000 0.291366451978683
236000 0.291109934449196
238000 0.290839970111847
240000 0.290585759282112
242000 0.290278218686581
244000 0.29003548771143
246000 0.289801795780659
248000 0.289566834270954
250000 0.289327804744244
252000 0.28909125328064
254000 0.288827133178711
256000 0.2886190995574
258000 0.28839902728796
260000 0.28818397372961
262000 0.263590720295906
264000 0.263383518159389
266000 0.263157941401005
268000 0.262979172170162
270000 0.249661201238632
272000 0.269900323450565
274000 0.269773195683956
276000 0.269642560184002
278000 0.269486741721633
280000 0.269371230900288
282000 0.263082335889339
284000 0.262970840930939
286000 0.26284001916647
288000 0.262712426483631
290000 0.262563610076904
292000 0.26244974732399
294000 0.262324105203152
296000 0.262207560241222
298000 0.262089787423611
300000 0.217659816145897
302000 0.217484658956528
304000 0.204899142682552
306000 0.204775150120258
308000 0.193152967095375
310000 0.193047727644444
312000 0.173989880084991
314000 0.173902852833271
316000 0.173829019069672
318000 0.173766911029816
320000 0.17369679659605
322000 0.173625642061234
324000 0.173554569482803
326000 0.158044809103012
328000 0.157990787923336
330000 0.178658327460289
332000 0.178597342967987
334000 0.178534236550331
336000 0.178477972745895
338000 0.178406962752344
340000 0.178350073099136
342000 0.17830011844635
344000 0.178237986564636
346000 0.178184455633163
348000 0.178141108155251
350000 0.178079044818878
352000 0.178025451302528
354000 0.144864632189274
356000 0.144833114743233
358000 0.144790706038478
360000 0.144761547446251
362000 0.14471824914217
364000 0.144684466719627
366000 0.144647426903248
368000 0.144608759880066
370000 0.144570603966713
372000 0.144542579352859
374000 0.14449669867754
376000 0.144460198283196
378000 0.144431184232235
380000 0.144401609897614
382000 0.144372445344926
384000 0.144341053068638
386000 0.144305174052718
388000 0.144284498691559
390000 0.144258932769299
392000 0.144233332574368
394000 0.144205495715144
396000 0.144172532856464
398000 0.15374741256237
400000 0.153727062046528
402000 0.153713977336884
404000 0.15369735211134
406000 0.153675074875355
408000 0.153670081496239
410000 0.165758785605431
412000 0.165754746645689
414000 0.165751312673092
416000 0.165749734640121
418000 0.165751932561398
420000 0.165749117732048
422000 0.165747527778149
424000 0.16574293076992
426000 0.165736886113882
428000 0.165728899091482
430000 0.165735654532909
432000 0.165736854076385
434000 0.165737444162369
436000 0.165735249966383
438000 0.165734928101301
440000 0.165738220512867
442000 0.165740215778351
444000 0.165739507973194
446000 0.165749853104353
448000 0.165755197405815
450000 0.137911337614059
452000 0.137913209944963
454000 0.13791476264596
456000 0.137914295494556
458000 0.137914975732565
460000 0.137921011447906
462000 0.137925488501787
464000 0.137921787798405
466000 0.137918417900801
468000 0.137919022142887
470000 0.137920890003443
472000 0.137922263145447
474000 0.137927681207657
476000 0.137932689487934
478000 0.137934093177319
480000 0.137941857427359
482000 0.137940229475498
484000 0.137939682602882
486000 0.137946259230375
488000 0.13794322758913
490000 0.129936763644218
492000 0.129942648857832
494000 0.129945119470358
496000 0.129951687902212
498000 0.129955570399761
500000 0.129959327727556
502000 0.108184827119112
504000 0.108190619945526
506000 0.108198884129524
508000 0.108202382922173
510000 0.108215234428644
512000 0.108226504176855
514000 0.108230593800545
516000 0.108230964839458
518000 0.108237024396658
520000 0.108242094516754
522000 0.108251921832561
524000 0.108253745734692
526000 0.108255290985107
528000 0.108257752656937
530000 0.108263351768255
532000 0.10827172845602
534000 0.108282597362995
536000 0.108283843100071
538000 0.108288080990314
540000 0.108294709026814
542000 0.108299382030964
544000 0.108308753371239
546000 0.108313778042793
548000 0.108319887518883
550000 0.108323942124844
552000 0.108330845832825
554000 0.108341835439205
556000 0.108355951309204
558000 0.108361549675465
560000 0.108372163772583
562000 0.108383227884769
564000 0.108396835625172
566000 0.108406214416027
568000 0.108412644267082
570000 0.108423717319965
572000 0.108433781564236
574000 0.108438193798065
576000 0.108450426161289
578000 0.108463524281979
580000 0.108473080396652
582000 0.108479027450085
584000 0.10848770737648
586000 0.108491839468479
588000 0.108498123288155
590000 0.108509404957294
592000 0.108517022430897
594000 0.108520592749119
596000 0.0958420619368553
598000 0.0958508521318436
600000 0.0958594381809249
602000 0.095864737033844
604000 0.0958728671073928
606000 0.0958760350942612
608000 0.0958814099431038
610000 0.0958852648735061
612000 0.0958917573094368
614000 0.0959010496735587
616000 0.0959105938673019
618000 0.0959207221865654
620000 0.0959255337715149
622000 0.0959273383021369
624000 0.0959277957677841
626000 0.0959263265132904
628000 0.0959325432777405
630000 0.095936107635498
632000 0.0959393069148064
634000 0.0959426254034042
636000 0.0959461674094214
638000 0.0959500133991242
640000 0.0959534719586372
642000 0.0959579348564162
644000 0.0959665089845657
646000 0.0959690362215071
648000 0.0959748059511185
650000 0.0959841534495354
652000 0.0804979972541332
654000 0.0804913334548488
656000 0.0804863922297955
658000 0.0804820008575916
660000 0.080474219471219
662000 0.0804727725684643
664000 0.0804665744304657
666000 0.0804567016661167
668000 0.0804612137377262
670000 0.0804553866386414
672000 0.0804545275866985
674000 0.0804543681442738
676000 0.0804539076983929
678000 0.0804521963000326
680000 0.080450577288866
682000 0.0804485954344273
684000 0.0804432891309261
686000 0.0804394587874413
688000 0.0804383434355259
690000 0.0804328747093677
692000 0.080432502925396
694000 0.0804274342954159
696000 0.0804238192737103
698000 0.0804224014282227
700000 0.066788737475872
702000 0.0667820274829865
704000 0.066773179918529
706000 0.0667663060128717
708000 0.0667558766901493
710000 0.0667472794651985
712000 0.0667381592094941
714000 0.0667296394705772
716000 0.0667191267013578
718000 0.0667087212204933
720000 0.066700491309166
722000 0.0666906379163265
724000 0.0666799284517765
726000 0.0666692525148392
728000 0.0666594080626965
730000 0.0666467890143394
732000 0.0666379436850562
734000 0.0666250422596932
736000 0.0666145622730269
738000 0.0666087739169598
740000 0.0666003912687316
742000 0.0665928944945335
744000 0.0665840774774594
746000 0.0665697574615507
748000 0.0665622979402556
750000 0.0665534950792789
752000 0.0665471218526363
754000 0.0665383920073509
756000 0.0665285393595696
758000 0.0665214456617832
760000 0.066517955809833
762000 0.0665115095674992
764000 0.0665035173296957
766000 0.0664994046092048
768000 0.0664925538003445
770000 0.0664833396673231
772000 0.0664797455072403
774000 0.0664748057723045
776000 0.0664720565080643
778000 0.0664667658507824
780000 0.0664616473019123
782000 0.0664597578346744
784000 0.0664580792188673
786000 0.0664535641670227
788000 0.0664493098855019
790000 0.0664467751979842
792000 0.0664414040744305
794000 0.0664357058703914
796000 0.0664338938891902
798000 0.0664292089641094
800000 0.0664227269589929
802000 0.0664158061146736
804000 0.0664104491472244
806000 0.0664021760225296
808000 0.0663978300988688
810000 0.066399784386158
812000 0.0663922511041164
814000 0.0663896471261978
816000 0.0663831487298012
818000 0.0663787186145783
820000 0.0663698680698872
822000 0.0663675636053114
824000 0.0663616351783276
826000 0.0663604453206062
828000 0.0663545951247215
830000 0.0663492567837238
832000 0.066346663236618
834000 0.0663448005914702
836000 0.0663405396044254
838000 0.066338687390089
840000 0.0663342133164406
842000 0.0663301013410106
844000 0.0663268446922316
846000 0.0663267239928245
848000 0.0663234569132356
850000 0.066322673112154
852000 0.0663224630057812
854000 0.066316320002079
856000 0.0663083344697952
858000 0.0663064807653427
860000 0.0663055434823036
862000 0.0663032203912735
864000 0.0663012556731701
866000 0.0662949696183205
868000 0.0662885427474976
870000 0.0662853956222534
872000 0.0662883363664179
874000 0.0662841320037842
876000 0.0662812076508999
878000 0.0662797197699547
880000 0.0662787385284901
882000 0.0662780560553074
884000 0.0662754379212856
886000 0.0662738963961601
888000 0.0662691593170166
890000 0.0662675723433495
892000 0.0662695311009884
894000 0.0662673108279705
896000 0.0662659645080566
898000 0.0662684276700034
900000 0.0662666730582714
902000 0.0662634328007698
904000 0.0662659011781216
906000 0.066269189119339
908000 0.0662732452154174
910000 0.0662763155996799
912000 0.066282994300127
914000 0.0662801936268806
916000 0.0662817627191544
918000 0.0662843137979507
920000 0.0662853106856346
922000 0.0491507373750224
924000 0.0491497352719321
926000 0.0491464741528034
928000 0.0491479046642809
930000 0.0491475462913513
932000 0.0491492688655853
934000 0.0491492450237288
936000 0.0491430774331093
938000 0.0491397395730019
940000 0.0491387456655531
942000 0.0491361409425735
944000 0.0491357341408758
946000 0.0491311356425285
948000 0.0491338640451445
950000 0.0491344884037972
952000 0.0491345748305349
954000 0.0491307631135015
956000 0.0491301208734555
958000 0.0491234645247459
960000 0.0491271451115608
962000 0.049124875664711
964000 0.0491259813308758
966000 0.0491270467638969
968000 0.0491233602166176
970000 0.0491210669279099
972000 0.0491209447383881
974000 0.0491194486618042
976000 0.0491214200854358
978000 0.0491182208061218
980000 0.0491173535585403
982000 0.0491182208061218
984000 0.0491159230470657
986000 0.0491147860884681
988000 0.0491148471832275
990000 0.0491142049431801
992000 0.0491170093417168
994000 0.0491135999560356
996000 0.0491157650947571
998000 0.071306286752224
1000000 0.0712960794568062
1002000 0.0712841540575027
1004000 0.0712711498141289
1006000 0.0712580487132072
1008000 0.0712450370192528
1010000 0.071239747107029
1012000 0.0712277889251737
1014000 0.0712172389030457
1016000 0.0712059259414673
1018000 0.071198171377182
1020000 0.0711861819028854
1022000 0.0711808428168297
1024000 0.0711763784289388
1026000 0.0711693644523649
1028000 0.0711590498685837
1030000 0.0711505860090256
1032000 0.0711368218064308
1034000 0.0711270913481727
1036000 0.0711147636175156
1038000 0.0711090862751007
1040000 0.0710918143391609
1042000 0.0710814759135246
1044000 0.0710749685764327
1046000 0.0710604697465897
1048000 0.0710515737533584
1050000 0.0710489630699158
1052000 0.0710371404886246
1054000 0.0710259780287743
1056000 0.0710116758942604
1058000 0.0710032165050507
1060000 0.0709980919957189
1062000 0.0709933996200562
1064000 0.0709834739565849
1066000 0.0709736913442612
1068000 0.0709616228938131
1070000 0.0709498330950737
1072000 0.0709405735135078
1074000 0.0709342628717451
1076000 0.0709274634718923
1078000 0.0709246575832367
1080000 0.0709207832813291
1082000 0.0709149241447449
1084000 0.0709106758236885
1086000 0.0709083184599905
1088000 0.0709007605910301
1090000 0.0708908453583717
1092000 0.0708840340375914
1094000 0.070872063934803
1096000 0.0708602160215378
1098000 0.0708570823073401
1100000 0.070849946141243
1102000 0.070844404399395
1104000 0.0708346322178841
1106000 0.0708208426833181
1108000 0.070813661813736
1110000 0.0708078175783157
1112000 0.0708036363124847
1114000 0.0707935139536858
1116000 0.0707859188318253
1118000 0.0707768186926842
1120000 0.0707675695419312
1122000 0.0707633748650551
1124000 0.0707545787096024
1126000 0.0707486227154732
1128000 0.0707414790987968
1130000 0.0707269549369826
1132000 0.0707178592681885
1134000 0.0707080379128456
1136000 0.0706994608044624
1138000 0.0706884741783171
1140000 0.0706774860620499
1142000 0.0706732228398323
1144000 0.070664057135582
1146000 0.0706649109721184
1148000 0.0706567987799644
1150000 0.0706467777490616
1152000 0.0706399783492088
1154000 0.0706320881843567
1156000 0.0706236869096756
1158000 0.0706194281578078
1160000 0.0706156834959984
1162000 0.0706106960773468
1164000 0.0706033259630203
1166000 0.0705934017896652
1168000 0.0705850467085838
1170000 0.0705723047256498
1172000 0.070568586885932
1174000 0.0705547392368317
1176000 0.0705427125096321
1178000 0.0705332860350609
1180000 0.0705245718359947
1182000 0.0705180257558851
1184000 0.0705127000808716
1186000 0.070507882535459
1188000 0.0704982861876488
1190000 0.0704890102148056
1192000 0.0704817399382591
1194000 0.0704729467630415
1196000 0.0704625725746155
1198000 0.0704573124647141
1200000 0.0704500883817673
1202000 0.0704432755708694
1204000 0.0704396456480026
1206000 0.0704276263713837
1208000 0.0704210594296455
1210000 0.0704164296388626
1212000 0.0704073116183281
1214000 0.0703947260975838
1216000 0.0703898727893858
1218000 0.0703812643885613
1220000 0.0566781356930733
1222000 0.0566618829965606
1224000 0.0566517665982246
1226000 0.0566415533423424
1228000 0.056626440584661
1230000 0.0566096991300583
1232000 0.0565988451242447
1234000 0.0565907776355743
1236000 0.056576669216156
1238000 0.0565658256411552
1240000 0.0565554842352881
1242000 0.0565446943044663
1244000 0.0565273195505156
1246000 0.0565159410238266
1248000 0.0565040409564972
1250000 0.0564930588006987
1252000 0.0564836978912353
1254000 0.0564698278903961
1256000 0.0564568638801575
1258000 0.0564396560192108
1260000 0.0564240694046021
1262000 0.0684396617114544
1264000 0.068434090167284
1266000 0.0684296220541029
1268000 0.0684272214770331
1270000 0.0684231922030449
1272000 0.0684152148664012
1274000 0.0684092760086074
1276000 0.0684081077575684
1278000 0.068401875346899
1280000 0.0683951854705811
1282000 0.0683884769678116
1284000 0.0683806218206882
1286000 0.0683801554143429
1288000 0.0683748409152031
1290000 0.0683712668716907
1292000 0.0683721520006657
1294000 0.068369634449482
1296000 0.0683669373393059
1298000 0.0683578483760357
1300000 0.0683521747589111
1302000 0.0683433376252651
1304000 0.0683388434350519
1306000 0.0683385290205479
1308000 0.0683319456875324
1310000 0.0683214634656906
1312000 0.068315140157938
1314000 0.0683136954903603
1316000 0.0683089330792427
1318000 0.0683038763701916
1320000 0.0682981073856368
1322000 0.0682854056358337
1324000 0.0682862393558025
1326000 0.068285953253509
1328000 0.0682798951864243
1330000 0.0682802483439446
1332000 0.0682737797498703
1334000 0.0682710409164429
1336000 0.0682663470506668
1338000 0.0682609885931043
1340000 0.068260248005393
1342000 0.0682563140988364
1344000 0.0682493507862091
1346000 0.0682406537234783
1348000 0.0682336203753948
1350000 0.0682303056120872
1352000 0.068226116150619
1354000 0.0682219006121187
1356000 0.0682187452912331
1358000 0.0682189896702766
1360000 0.0682114534080029
1362000 0.0682064443826675
1364000 0.0682053796947017
1366000 0.0681981138885021
1368000 0.0681951463222504
1370000 0.0681892551481724
1372000 0.0681817285716534
1374000 0.0681846715509906
1376000 0.0681762412190437
1378000 0.068179215490818
1380000 0.0681786820292473
1382000 0.0681709110736875
1384000 0.0681685596704483
1386000 0.0681665107607841
1388000 0.0681524053215981
1390000 0.0681514471769333
1392000 0.0681475430727019
1394000 0.0681420102715506
1396000 0.0681399077177048
1398000 0.0681305855512619
1400000 0.0681261628866196
1402000 0.0681220218539252
1404000 0.0927728071808815
1406000 0.092761118710041
1408000 0.0927559047937407
1410000 0.0927494034171104
1412000 0.0927387848496437
1414000 0.092732310295105
1416000 0.0927205190062523
1418000 0.0927092209458351
1420000 0.0927012994885445
1422000 0.0926898822188377
1424000 0.0926734134554863
1426000 0.0926665425300598
1428000 0.092662438750267
1430000 0.0926495388150215
1432000 0.0926392346620588
1434000 0.0926323384046569
1436000 0.0926199063658714
1438000 0.0926135092973709
1440000 0.0926063671708107
1442000 0.0925958454608917
1444000 0.0925894290208831
1446000 0.0925817981362343
1448000 0.0925643250346184
1450000 0.092549130320549
1452000 0.0925406843423843
1454000 0.0925346046686173
1456000 0.0925214126706123
1458000 0.0925123244524002
1460000 0.0925044983625412
1462000 0.0924939081072822
1464000 0.0924822717905045
1466000 0.0924700319766998
1468000 0.0924631580710411
1470000 0.0924575269222288
1472000 0.0924478113651304
1474000 0.0924388259649277
1476000 0.0924326777458205
1478000 0.0924201309680939
1480000 0.0924092084169388
1482000 0.0924057900905609
1484000 0.0923971682786942
1486000 0.0923880890011787
1488000 0.0923828095197678
1490000 0.0923776999115944
1492000 0.0923692792654052
1494000 0.0923608720302582
1496000 0.0923518970608711
1498000 0.0923411950469017
1500000 0.0923268020153046
1502000 0.092320154607296
1504000 0.0923118740320206
1506000 0.0923059403896332
1508000 0.0922980844974518
1510000 0.0922919660806656
1512000 0.0922836914658546
1514000 0.0922721549868584
1516000 0.0922605454921722
1518000 0.0922522410750389
1520000 0.0922446981072426
1522000 0.0922407269477844
1524000 0.0922322198748603
1526000 0.0922149732708931
1528000 0.0922076836228371
1530000 0.0921953335404396
1532000 0.0921787261962891
1534000 0.092168553173542
1536000 0.0921620756387725
1538000 0.0921494513750076
1540000 0.0921412467956543
1542000 0.0921295076608658
1544000 0.0921148061752319
1546000 0.0921033501625061
1548000 0.0920981794595733
1550000 0.0921031773090362
1552000 0.0920927077531815
1554000 0.0920914188027382
1556000 0.0920840874314308
1558000 0.0920810133218779
1560000 0.0920729443430901
1562000 0.0920692220330238
1564000 0.0920646086335182
1566000 0.0920505195856094
1568000 0.0920446589589119
1570000 0.0920370832085609
1572000 0.0920241221785545
1574000 0.0920148581266403
1576000 0.0920057103037834
1578000 0.0919940724968939
1580000 0.0919876366853714
1582000 0.091973640024662
1584000 0.0919685557484627
1586000 0.0919520437717438
1588000 0.0919416904449463
1590000 0.0919327467679977
1592000 0.0919317498803139
1594000 0.0919258415699005
1596000 0.091916036605835
1598000 0.0919044256210327
1600000 0.0918958514928832
1602000 0.0918872594833374
1604000 0.0918770283460617
1606000 0.0918700575828552
1608000 0.0918637335300446
1610000 0.0918575793504715
1612000 0.0918483108282089
1614000 0.0918409958481789
1616000 0.0918315768241882
1618000 0.0918233066797256
1620000 0.0918170779943466
1622000 0.0918091103434577
1624000 0.0917962640523911
1626000 0.0917852461338043
1628000 0.0917789623141289
1630000 0.0917698815464973
1632000 0.0917658075690269
1634000 0.0917572841048241
1636000 0.0917457982897758
1638000 0.0917369499802589
1640000 0.0917282357811928
1642000 0.0917280271649389
1644000 0.0917178839445114
1646000 0.0917062804102898
1648000 0.0916927203536034
1650000 0.0916862905025482
1652000 0.0916732683777809
1654000 0.0916693493723869
1656000 0.0916636019945145
1658000 0.091656605899334
1660000 0.0916506022214889
1662000 0.0916413858532906
1664000 0.0916386738419533
1666000 0.0916344970464706
1668000 0.0916250824928284
1670000 0.10047118216753
1672000 0.100461516529322
1674000 0.100457185506821
1676000 0.100453453511
1678000 0.100443004071712
1680000 0.100437561422586
1682000 0.100430063903332
1684000 0.100427223742008
1686000 0.10042150914669
1688000 0.100415345281363
1690000 0.100411124527454
1692000 0.100400920957327
1694000 0.100398881733418
1696000 0.100393624603748
1698000 0.100387410074472
1700000 0.100383950769901
1702000 0.100383391976357
1704000 0.100377056002617
1706000 0.100369026511908
1708000 0.100369221717119
1710000 0.100367990136147
1712000 0.100362917780876
1714000 0.100357382744551
1716000 0.100346282124519
1718000 0.100343998521566
1720000 0.100332443416119
1722000 0.100326048582792
1724000 0.100315057486296
1726000 0.100314635783434
1728000 0.100315753370523
1730000 0.10030415430665
1732000 0.100291212648153
1734000 0.100284282118082
1736000 0.100278862565756
1738000 0.100276990234852
1740000 0.100275531411171
1742000 0.100270441919565
1744000 0.100274945050478
1746000 0.100262562185526
1748000 0.100255363434553
1750000 0.100245320796967
1752000 0.100238681584597
1754000 0.100236291438341
1756000 0.100231957435608
1758000 0.100224389880896
1760000 0.100216387212276
1762000 0.100206355750561
1764000 0.100197705626488
1766000 0.100192698091269
1768000 0.100186219066381
1770000 0.100181424617767
1772000 0.100176871567965
1774000 0.100176857411861
1776000 0.100172324478626
1778000 0.10017241537571
1780000 0.100169419497252
1782000 0.100166047364473
1784000 0.100158683955669
1786000 0.100153407454491
1788000 0.100153458863497
1790000 0.100148448348045
1792000 0.10014019832015
1794000 0.100130058825016
1796000 0.100125701725483
1798000 0.100119775533676
1800000 0.100115588307381
1802000 0.100110565125942
1804000 0.100102946162224
1806000 0.100102265179157
1808000 0.100095656514168
1810000 0.100091137737036
1812000 0.100077977776527
1814000 0.100068026781082
1816000 0.100059505552053
1818000 0.1000493504107
1820000 0.100045346468687
1822000 0.10004486516118
1824000 0.100040882080793
1826000 0.100031526386738
1828000 0.100024116039276
1830000 0.100019323080778
1832000 0.100013536214828
1834000 0.100006224960089
1836000 0.1000065356493
1838000 0.0999992750585079
1840000 0.0999958984553814
1842000 0.0999964632093906
1844000 0.0999866284430027
1846000 0.0999823540449142
1848000 0.0999761566519737
1850000 0.0999664254486561
1852000 0.0999659977853298
1854000 0.0999597012996674
1856000 0.0999553814530373
1858000 0.0999462053179741
1860000 0.0999426491558552
1862000 0.0999383933842182
1864000 0.0999309077858925
1866000 0.0999272175133228
1868000 0.0999263785779476
1870000 0.0999252267181873
1872000 0.0999260142445564
1874000 0.099916747957468
1876000 0.0999153338372707
1878000 0.0999137215316296
1880000 0.0999145977199078
1882000 0.0999114491045475
1884000 0.0999103710055351
1886000 0.0999112315475941
1888000 0.0999048367142677
1890000 0.0999041728675365
1892000 0.0999081030488014
1894000 0.099897712469101
1896000 0.0998960837721825
1898000 0.0998862072825432
1900000 0.0998807415366173
1902000 0.0998736307024956
1904000 0.0998704619705677
1906000 0.0998703517019749
1908000 0.0998660176992416
1910000 0.0998561426997185
1912000 0.0998549699783325
1914000 0.0998508214950562
1916000 0.0998427025973797
1918000 0.0998386599123478
1920000 0.0998311601579189
1922000 0.0998223043978214
1924000 0.0998233631253242
1926000 0.0998167268931866
1928000 0.0998131327331066
1930000 0.0998113557696342
1932000 0.0998057924211025
1934000 0.0998051598668099
1936000 0.0997982241213322
1938000 0.0997964985668659
1940000 0.0997896909713745
1942000 0.0997844457626343
1944000 0.0997795574367046
1946000 0.0997712269425392
1948000 0.099770825356245
1950000 0.0997646041214466
1952000 0.0997567065060139
1954000 0.0997548751533031
1956000 0.0997468084096909
1958000 0.0997410282492638
1960000 0.0997369170188904
1962000 0.0997378490865231
1964000 0.0997367925941944
1966000 0.0997346602380276
1968000 0.0997329950332642
1970000 0.099727176874876
1972000 0.0997230477631092
1974000 0.0997214689850807
1976000 0.0997125416994095
1978000 0.0997062020003796
1980000 0.0997012630105019
1982000 0.0996982604265213
1984000 0.0996881909668446
1986000 0.0996811047196388
1988000 0.0996785022318363
1990000 0.099678111076355
1992000 0.099674629420042
1994000 0.0996700003743172
1996000 0.0996720984578133
1998000 0.0996658235788345
2000000 0.0996714927256107
2002000 0.099676575511694
2004000 0.0996809355914593
2006000 0.0996814131736755
2008000 0.099680669605732
2010000 0.0996782384812832
2012000 0.0996783122420311
2014000 0.0996862567961216
2016000 0.116178195923567
2018000 0.11617973819375
2020000 0.116179344058037
2022000 0.116182468831539
2024000 0.116184279322624
2026000 0.116176963597536
2028000 0.116173651814461
2030000 0.116170140355825
2032000 0.116164793819189
2034000 0.116163447499275
2036000 0.116155561059713
2038000 0.116146675497293
2040000 0.116144603490829
2042000 0.116139061003923
2044000 0.116131889075041
2046000 0.116133607178926
2048000 0.116127188503742
2050000 0.116125395894051
2052000 0.116122785955667
2054000 0.116116858273745
2056000 0.116111827641726
2058000 0.116106688976288
2060000 0.116102918237448
2062000 0.116095320880413
2064000 0.116087115556002
2066000 0.11607808470726
2068000 0.116079194098711
2070000 0.11607061997056
2072000 0.116072152554989
2074000 0.11606727540493
2076000 0.116061392426491
2078000 0.116060646623373
2080000 0.116054210066795
2082000 0.116049178689718
2084000 0.11604338735342
2086000 0.116041023284197
2088000 0.116031996160746
2090000 0.116025224328041
2092000 0.116023613512516
2094000 0.116015127301216
2096000 0.11600890532136
2098000 0.115999930351973
2100000 0.115995363146067
2102000 0.11598127707839
2104000 0.115982879698277
2106000 0.115978859364986
2108000 0.115969777852297
2110000 0.115968796610832
2112000 0.115960294008255
2114000 0.115962308645248
2116000 0.11595835313201
2118000 0.115952319651842
2120000 0.115948035567999
2122000 0.115947361290455
2124000 0.11594300121069
2126000 0.115937977284193
2128000 0.115930919349194
2130000 0.115929280221462
2132000 0.115925164520741
2134000 0.115921761840582
2136000 0.115925870835781
2138000 0.115918800979853
2140000 0.11591978892684
2142000 0.115913951396942
2144000 0.115911939740181
2146000 0.11591694355011
2148000 0.115916646271944
2150000 0.115914866328239
2152000 0.115907807648182
2154000 0.115910924226046
2156000 0.115908107161522
2158000 0.115913654863834
2160000 0.115906474739313
2162000 0.115895825624466
2164000 0.115892060101032
2166000 0.115893944352865
2168000 0.11588568687439
2170000 0.115879782289267
2172000 0.115879105776548
2174000 0.115873055160046
2176000 0.115877161175013
2178000 0.115876715630293
2180000 0.115875565260649
2182000 0.11587887108326
2184000 0.115879181027412
2186000 0.115869735181332
2188000 0.115863975137472
2190000 0.115856359899044
2192000 0.115858794003725
2194000 0.115853446722031
2196000 0.115852134674788
2198000 0.115849769860506
2200000 0.11585410758853
2202000 0.115846733003855
2204000 0.115847665071487
2206000 0.115846568346024
2208000 0.115841361135244
2210000 0.115830361098051
2212000 0.115831834077835
2214000 0.115826373547316
2216000 0.115832432359457
2218000 0.115835426747799
2220000 0.115831850469112
2222000 0.115827858448029
2224000 0.115816334635019
2226000 0.115808245539665
2228000 0.115806769579649
2230000 0.115802489966154
2232000 0.115796168148518
2234000 0.11579497307539
2236000 0.115794260799885
2238000 0.115787466615438
2240000 0.115785648673773
2242000 0.115782261639833
2244000 0.115780198574066
2246000 0.115779180079699
2248000 0.115779998153448
2250000 0.115779558569193
2252000 0.115775334089994
2254000 0.115770501643419
2256000 0.115762089192867
2258000 0.115757492184639
2260000 0.115759818255901
2262000 0.115755257755518
2264000 0.115751355141401
2266000 0.115748046338558
2268000 0.115751057863235
2270000 0.115749361366034
2272000 0.115747649222612
2274000 0.115746044367552
2276000 0.115744115412235
2278000 0.115747758001089

==> Figures/with_middle_bar_b_softmax.txt <==
0 0.307570016384125
2000 0.307309579849243
4000 0.307447320222855
6000 0.307328909635544
8000 0.287806937098503
10000 0.287685033679008
12000 0.287557399272919
14000 0.287397828698158
16000 0.287268733978271
18000 0.287150844931602
20000 0.287027686834335
22000 0.286915108561516
24000 0.303398069739342
26000 0.303239360451698
28000 0.303118899464607
30000 0.303003552556038
32000 0.302889993786812
34000 0.302786257863045
36000 0.302694830298424
38000 0.302602681517601
40000 0.302537444233894
42000 0.302484557032585
44000 0.302434033155441
46000 0.302391731739044
48000 0.302357956767082
50000 0.302328315377235
52000 0.302307686209679
54000 0.302303576469421
56000 0.302298337221146
58000 0.302298003435135
60000 0.30229506790638
62000 0.302307271957397
64000 0.302317118644714
66000 0.302338892221451
68000 0.302350163459778
70000 0.302375239133835
72000 0.328392612934113
74000 0.342095389962196
76000 0.342042237520218
78000 0.341988137364387
80000 0.341932073235512
82000 0.34943790435791
84000 0.349340039491653
86000 0.349218153953552
88000 0.349121218919754
90000 0.349022310972214
92000 0.348935124278069
94000 0.348849493265152
96000 0.348757049441338
98000 0.348657494783401
100000 0.345058712363243
102000 0.3449203312397
104000 0.344783958792686
106000 0.3446473300457
108000 0.344511932134628
110000 0.344362276792526
112000 0.344247442483902
114000 0.344131708145142
116000 0.344018286466598
118000 0.313749721646309
120000 0.313584351539612
122000 0.313399308919907
124000 0.313248869776726
126000 0.313096982240677
128000 0.312945073843002
130000 0.312798842787743
132000 0.312647664546967
134000 0.312476488947868
136000 0.312336301803589
138000 0.312204200029373
140000 0.312072557210922
142000 0.311936008930206
144000 0.311808776855469
146000 0.311646693944931
148000 0.328118723630905
150000 0.327956986427307
152000 0.312165769934654
154000 0.312033176422119
156000 0.311894446611404
158000 0.311723938584328
160000 0.311597448587418
162000 0.311470258235931
164000 0.311345836520195
166000 0.311210203170776
168000 0.311074337363243
170000 0.310918009281158
172000 0.293245753645897
174000 0.293102166056633
176000 0.29296258687973
178000 0.272734677791595
180000 0.272632721066475
182000 0.272505396604538
184000 0.272403174638748
186000 0.272303879261017
188000 0.272199684381485
190000 0.272105035185814
192000 0.272003921866417
194000 0.271883442997932
196000 0.27178892493248
198000 0.271691036224365
200000 0.271594098210335
202000 0.271508646011353
204000 0.271421045064926
206000 0.271306195855141
208000 0.271204000711441
210000 0.271113693714142
212000 0.271027067303658
214000 0.270929458737373
216000 0.270834815502167
218000 0.270722419023514
220000 0.248529252409935
222000 0.2342483907938
224000 0.234133127331734
226000 0.234018078446388
228000 0.233906188607216
230000 0.210026898980141
232000 0.209848320484161
234000 0.209668257832527
236000 0.209493455290794
238000 0.209313109517097
240000 0.209135037660599
242000 0.208917200565338
244000 0.208745676279068
246000 0.208576008677483
248000 0.208399996161461
250000 0.208227172493935
252000 0.20805085003376
254000 0.207849749922752
256000 0.207689517736435
258000 0.20752349793911
260000 0.207360166311264
262000 0.207196336984634
264000 0.207027667760849
266000 0.206830352544785
268000 0.206669974327087
270000 0.219648951292038
272000 0.219452121853828
274000 0.219258561730385
276000 0.219058939814568
278000 0.218818318843842
280000 0.218628087639809
282000 0.205000874400139
284000 0.204833135008812
286000 0.204661580920219
288000 0.204482981562614
290000 0.204272273182869
292000 0.204105958342552
294000 0.20393106341362
296000 0.203762459754944
298000 0.203591614961624
300000 0.186119845509529
302000 0.185891568660736
304000 0.198155277967453
306000 0.197960832715034
308000 0.209270751476288
310000 0.209063249826431
312000 0.208854106068611
314000 0.208599495887756
316000 0.208392962813377
318000 0.20818430185318
320000 0.207976546883583
322000 0.207766669988632
324000 0.20756014585495
326000 0.207307967543602
328000 0.207113859057426
330000 0.222754231095314
332000 0.222553992271423
334000 0.222352981567383
336000 0.222154727578163
338000 0.221907326579094
340000 0.221718794107437
342000 0.221532669663429
344000 0.221343541145325
346000 0.22115523815155
348000 0.220979785919189
350000 0.220751878619194
352000 0.220562371611595
354000 0.220375314354897
356000 0.220190852880478
358000 0.219997879862785
360000 0.219821119308472
362000 0.21959570646286
364000 0.219427868723869
366000 0.219249504804611
368000 0.219071277976036
370000 0.21889543235302
372000 0.218720489740372
374000 0.218506553769112
376000 0.218329897522926
378000 0.218158793449402
380000 0.217998659610748
382000 0.217827704548836
384000 0.217659130692482
386000 0.217446780204773
388000 0.217281055450439
390000 0.21711277961731
392000 0.21694994866848
394000 0.21678838133812
396000 0.216627544164658
398000 0.206829777359962
400000 0.206653675436974
402000 0.206479609012604
404000 0.206308662891388
406000 0.206136003136635
408000 0.205973738431931
410000 0.193674525618553
412000 0.193500757217407
414000 0.193327197432518
416000 0.193157002329826
418000 0.192985400557518
420000 0.192816147208214
422000 0.19260473549366
424000 0.192437407374382
426000 0.192272913455963
428000 0.192104211449623
430000 0.191941553354263
432000 0.191774463653564
434000 0.191572985053062
436000 0.191403412818909
438000 0.191236490011215
440000 0.191074550151825
442000 0.190914058685303
444000 0.190753066539764
446000 0.190557035803795
448000 0.190397170186043
450000 0.190235081315041
452000 0.19007733464241
454000 0.18992115855217
456000 0.189767146110535
458000 0.189582052826881
460000 0.18943298459053
462000 0.189281567931175
464000 0.189128068089485
466000 0.188968235254288
468000 0.188815638422966
470000 0.188626179099083
472000 0.18847748041153
474000 0.188328319787979
476000 0.188182750344276
478000 0.188036075234413
480000 0.187890666723251
482000 0.187701633572578
484000 0.187554547190666
486000 0.187408709526062
488000 0.187259793281555
490000 0.19511730670929
492000 0.194966462254524
494000 0.194783952832222
496000 0.194635844230652
498000 0.194484353065491
500000 0.194337269663811
502000 0.194189924001694
504000 0.194043323397636
506000 0.193862029910088
508000 0.193715789914131
510000 0.193581718206406
512000 0.193441706895828
514000 0.193297711014748
516000 0.193152523040771
518000 0.192977982759476
520000 0.192839679121971
522000 0.192702633142471
524000 0.192558661103249
526000 0.192412731051445
528000 0.192269670963287
530000 0.192094200849533
532000 0.191956266760826
534000 0.191826739907265
536000 0.191685426235199
538000 0.191544950008392
540000 0.191411548852921
542000 0.191241684556007
544000 0.191105404496193
546000 0.190966555476189
548000 0.190830719470978
550000 0.190698918700218
552000 0.190568307042122
554000 0.190407299995422
556000 0.190276476740837
558000 0.190147385001183
560000 0.190019366145134
562000 0.189892008900642
564000 0.189770516753197
566000 0.189611011743546
568000 0.189476245641708
570000 0.189348450303078
572000 0.189221459627151
574000 0.189090123772621
576000 0.188964280486107
578000 0.188809338212013
580000 0.188687700033188
582000 0.188558667898178
584000 0.188427582383156
586000 0.188298857212067
588000 0.18817258477211
590000 0.188016912341118
592000 0.187892770767212
594000 0.18776564002037
596000 0.187647321820259
598000 0.187526118755341
600000 0.187405550479889
602000 0.187252858281136
604000 0.187131181359291
606000 0.187007597088814
608000 0.186886817216873
610000 0.186762419342995
612000 0.186640414595604
614000 0.186492732167244
616000 0.186380529403687
618000 0.186265793442726
620000 0.186150461435318
622000 0.18603335916996
624000 0.185911664366722
626000 0.185757219791412
628000 0.185642996430397
630000 0.185527664422989
632000 0.185407075285912
634000 0.185286849737167
636000 0.185169866681099
638000 0.185028150677681
640000 0.184907668828964
642000 0.184795445203781
644000 0.184683299064636
646000 0.184570267796516
648000 0.184460097551346
650000 0.18432449400425
652000 0.184204006195068
654000 0.18408784866333
656000 0.18396982550621
658000 0.18385783135891
660000 0.183740907907486
662000 0.183605203032494
664000 0.183492544293404
666000 0.183376225829124
668000 0.183273422718048
670000 0.183157420158386
672000 0.183052968978882
674000 0.18291896879673
676000 0.182811889052391
678000 0.182705065608025
680000 0.182595461606979
682000 0.182486975193024
684000 0.182376959919929
686000 0.182242172956467
688000 0.182133102416992
690000 0.182026875019073
692000 0.181922259926796
694000 0.181818160414696
696000 0.181710234284401
698000 0.181580013036728
700000 0.181471166014671
702000 0.181368520855904
704000 0.181266689300537
706000 0.181164658069611
708000 0.181059876084328
710000 0.180932292342186
712000 0.18082640171051
714000 0.180721995234489
716000 0.180616903305054
718000 0.180510634183884
720000 0.180404263734817
722000 0.180277952551842
724000 0.18017216026783
726000 0.18007310628891
728000 0.179970628023148
730000 0.179865801334381
732000 0.179764851927757
734000 0.179646462202072
736000 0.17954318523407
738000 0.179447734355927
740000 0.179358974099159
742000 0.179263088107109
744000 0.179163643717766
746000 0.179040458798409
748000 0.178941366076469
750000 0.178845092654228
752000 0.178752133250237
754000 0.178657725453377
756000 0.178559982776642
758000 0.178446000814438
760000 0.178355047106743
762000 0.178262948989868
764000 0.178168269991875
766000 0.1780826151371
768000 0.177992254495621
770000 0.177883583307266
772000 0.177796411514282
774000 0.177709084749222
776000 0.17762316018343
778000 0.177531735599041
780000 0.177450320124626
782000 0.177349928021431
784000 0.177272446453571
786000 0.177187706530094
788000 0.177105574309826
790000 0.177021811902523
792000 0.17693517357111
794000 0.176836085319519
796000 0.176752981543541
798000 0.176670311391354
800000 0.176589050889015
802000 0.176502779126167
804000 0.176421919465065
806000 0.17632128149271
808000 0.176237885653973
810000 0.176160344481468
812000 0.176077781617641
814000 0.175999431312084
816000 0.175914880633354
818000 0.175811615586281
820000 0.175730367004871
822000 0.175650231540203
824000 0.175574776530266
826000 0.175498741865158
828000 0.175416752696037
830000 0.175321289896965
832000 0.175246360898018
834000 0.175170129537582
836000 0.175093084573746
838000 0.175019411742687
840000 0.174939076602459
842000 0.174844101071358
844000 0.174765309691429
846000 0.174690569937229
848000 0.174609708786011
850000 0.17453805655241
852000 0.174466215074062
854000 0.174371325969696
856000 0.174286259710789
858000 0.174210888147354
860000 0.174135954678059
862000 0.174065656960011
864000 0.173988673090935
866000 0.173893204331398
868000 0.17381649017334
870000 0.173742662370205
872000 0.173671528697014
874000 0.173597821593285
876000 0.173520827293396
878000 0.173431527614594
880000 0.173360194265842
882000 0.173289389908314
884000 0.173216080665588
886000 0.17314183562994
888000 0.173068234324455
890000 0.172985289990902
892000 0.172914470732212
894000 0.172843344509602
896000 0.17277465313673
898000 0.172704777121544
900000 0.172634302079678
902000 0.172548155486584
904000 0.172486820816994
906000 0.172419844567776
908000 0.172362175583839
910000 0.172298914194107
912000 0.172236968576908
914000 0.172150607407093
916000 0.172084347903728
918000 0.17201696485281
920000 0.17194989323616
922000 0.171880465745926
924000 0.171811504662037
926000 0.171730610728264
928000 0.171666461229324
930000 0.171602189540863
932000 0.171541807055473
934000 0.171476872265339
936000 0.171403872966766
938000 0.171323788166046
940000 0.171260903775692
942000 0.171193669736385
944000 0.17113788574934
946000 0.171076555550098
948000 0.171017007529736
950000 0.170947413146496
952000 0.170890851318836
954000 0.170830349624157
956000 0.170766796171665
958000 0.170702764391899
960000 0.170643931627274
962000 0.170569485425949
964000 0.17051183283329
966000 0.17045321315527
968000 0.170392064750195
970000 0.1703334197402
972000 0.1702720656991
974000 0.170198480784893
976000 0.170146296918392
978000 0.170086650550365
980000 0.170032303035259
982000 0.169978615641594
984000 0.169918416440487
986000 0.169843095541
988000 0.169781421124935
990000 0.169723851978779
992000 0.169667635858059
994000 0.169607242941856
996000 0.16955279558897
998000 0.191668981313705
1000000 0.191599814593792
1002000 0.191529487073421
1004000 0.191458870470524
1006000 0.191388596594334
1008000 0.191318230330944
1010000 0.191237865388393
1012000 0.1911731377244
1014000 0.191112041473389
1016000 0.191046833992004
1018000 0.190987496078014
1020000 0.190921673178673
1022000 0.190850053727627
1024000 0.190792128443718
1026000 0.190730904042721
1028000 0.190670047700405
1030000 0.190607756376266
1032000 0.190544250607491
1034000 0.190467812120914
1036000 0.190405657887459
1038000 0.190349458158016
1040000 0.190275706350803
1042000 0.190212082862854
1044000 0.190155892074108
1046000 0.190076553821564
1048000 0.190015210211277
1050000 0.189961332082748
1052000 0.189895033836365
1054000 0.189831195771694
1056000 0.189768712222576
1058000 0.189692635834217
1060000 0.189633645117283
1062000 0.189570870995522
1064000 0.189507596194744
1066000 0.189448563754559
1068000 0.189388209581375
1070000 0.189314070343971
1072000 0.189253628253937
1074000 0.189198152720928
1076000 0.189138878881931
1078000 0.189085277915001
1080000 0.1890291467309
1082000 0.188959917426109
1084000 0.188902720808983
1086000 0.188847097754478
1088000 0.188788624107838
1090000 0.18873392790556
1092000 0.188677002489567
1094000 0.188605023920536
1096000 0.188547176122665
1098000 0.188496232032776
1100000 0.188434706628323
1102000 0.188375335931778
1104000 0.188311649858952
1106000 0.188242112100124
1108000 0.188187570869923
1110000 0.188130986690521
1112000 0.188076062500477
1114000 0.188014310598373
1116000 0.187957586348057
1118000 0.187886235117912
1120000 0.187827789783478
1122000 0.18777312785387
1124000 0.18771864771843
1126000 0.187664297223091
1128000 0.187607690691948
1130000 0.187527741491795
1132000 0.187468209862709
1134000 0.187409470975399
1136000 0.187348826229572
1138000 0.187294037640095
1140000 0.187233339250088
1142000 0.187173216044903
1144000 0.187118561565876
1146000 0.187068717181683
1148000 0.187016639113426
1150000 0.186958269774914
1152000 0.186902415752411
1154000 0.186829018592834
1156000 0.186775207519531
1158000 0.186722284555435
1160000 0.186668261885643
1162000 0.186615034937859
1164000 0.186562678217888
1166000 0.186495605111122
1168000 0.18644003868103
1170000 0.186380662024021
1172000 0.186326779425144
1174000 0.186267374455929
1176000 0.186210396885872
1178000 0.186146046221256
1180000 0.186092683672905
1182000 0.186038053035736
1184000 0.185986816883087
1186000 0.18593844473362
1188000 0.185886117815971
1190000 0.185824564099312
1192000 0.185775355994701
1194000 0.185721848905087
1196000 0.18567052334547
1198000 0.185621783137321
1200000 0.185571441054344
1202000 0.18550837635994
1204000 0.185458828508854
1206000 0.185404461622238
1208000 0.185360269248486
1210000 0.185310196876526
1212000 0.185259917378426
1214000 0.185196357965469
1216000 0.185148723423481
1218000 0.185095001757145
1220000 0.185037896037102
1222000 0.184983211755753
1224000 0.184933035075665
1226000 0.184875063598156
1228000 0.184826390445232
1230000 0.184773677587509
1232000 0.184728252887726
1234000 0.184683081507683
1236000 0.184629471600056
1238000 0.184575022757053
1240000 0.184525902569294
1242000 0.184479527175426
1244000 0.184426981210709
1246000 0.184381924569607
1248000 0.184336248040199
1250000 0.184278184175491
1252000 0.184233927726746
1254000 0.184183007478714
1256000 0.184133005142212
1258000 0.184082438051701
1260000 0.184030529856682
1262000 0.183974885940552
1264000 0.183923225104809
1266000 0.183877176046371
1268000 0.183831931650639
1270000 0.18378046900034
1272000 0.183729496598244
1274000 0.183669763803482
1276000 0.183626234531403
1278000 0.183578729629517
1280000 0.183524212241173
1282000 0.183475732803345
1284000 0.183421777188778
1286000 0.183374297618866
1288000 0.183325955271721
1290000 0.183283099532127
1292000 0.183240638673306
1294000 0.183199480175972
1296000 0.18315717279911
1298000 0.183095617592335
1300000 0.183052587509155
1302000 0.183003379404545
1304000 0.182953849434853
1306000 0.182912561297417
1308000 0.182866564393044
1310000 0.182805591821671
1312000 0.182753451168537
1314000 0.18270969837904
1316000 0.182666955888271
1318000 0.182619273662567
1320000 0.182571910321712
1322000 0.182515051960945
1324000 0.182473561167717
1326000 0.182428658008575
1328000 0.182381258904934
1330000 0.182336491346359
1332000 0.182286846637726
1334000 0.182235597074032
1336000 0.182190412282944
1338000 0.182142351567745
1340000 0.182102976739407
1342000 0.18205931186676
1344000 0.182012294232845
1346000 0.181956051290035
1348000 0.181906811892986
1350000 0.181864210963249
1352000 0.181818033754826
1354000 0.181775256991386
1356000 0.1817307472229
1358000 0.181682685017586
1360000 0.181634441018105
1362000 0.181593081355095
1364000 0.181552609801292
1366000 0.181503672897816
1368000 0.18146393597126
1370000 0.181410396099091
1372000 0.18136287778616
1374000 0.18132740855217
1376000 0.181280140578747
1378000 0.181238749623299
1380000 0.181198742985725
1382000 0.181141464412212
1384000 0.181106421351433
1386000 0.181063881516457
1388000 0.181013479828835
1390000 0.180974116921425
1392000 0.180932623147964
1394000 0.180877496302128
1396000 0.180837678909302
1398000 0.180792842805386
1400000 0.180750791728497
1402000 0.180708540976048
1404000 0.20532506108284
1406000 0.205266264081001
1408000 0.205225892364979
1410000 0.205182346701622
1412000 0.205133254826069
1414000 0.205091424286366
1416000 0.205038264393806
1418000 0.204979628324509
1420000 0.20493232011795
1422000 0.204885992407799
1424000 0.204833456873894
1426000 0.204790550470352
1428000 0.204751516878605
1430000 0.204697443544865
1432000 0.204649631679058
1434000 0.204605782032013
1436000 0.204554264247417
1438000 0.204515460133553
1440000 0.204474087059498
1442000 0.204417437314987
1444000 0.204376478493214
1446000 0.204335786402225
1448000 0.204280008375645
1450000 0.204229184985161
1452000 0.204182849824429
1454000 0.20413219332695
1456000 0.204085719585419
1458000 0.20404297709465
1460000 0.203996428847313
1462000 0.203953172266483
1464000 0.203908579051495
1466000 0.203854794800282
1468000 0.203811410069466
1470000 0.203770217299461
1472000 0.203723165392876
1474000 0.20368067920208
1476000 0.203640165925026
1478000 0.203582206368446
1480000 0.203538803756237
1482000 0.203505054116249
1484000 0.20346170514822
1486000 0.203419479727745
1488000 0.203378084301949
1490000 0.203330121934414
1492000 0.203286251425743
1494000 0.203243672847748
1496000 0.203201423585415
1498000 0.203156806528568
1500000 0.203104980289936
1502000 0.203053762018681
1504000 0.20301079005003
1506000 0.202973428368568
1508000 0.202930395305157
1510000 0.202892625331879
1512000 0.202848906815052
1514000 0.202796640992165
1516000 0.20275144726038
1518000 0.202711719274521
1520000 0.202670784294605
1522000 0.202634713053703
1524000 0.20259416103363
1526000 0.202538321912289
1528000 0.202497397363186
1530000 0.202447891235352
1532000 0.202404128015041
1534000 0.202360200881958
1536000 0.202318808436394
1538000 0.202267813682556
1540000 0.202227845788002
1542000 0.20218985080719
1544000 0.20214276611805
1546000 0.202099633216858
1548000 0.202061931788921
1550000 0.202026385068893
1552000 0.201979650557041
1554000 0.201949195563793
1556000 0.201910351216793
1558000 0.201874166727066
1560000 0.201834487915039
1562000 0.201790177822113
1564000 0.201754754781723
1566000 0.201711387932301
1568000 0.201674276590347
1570000 0.201636229455471
1572000 0.201594656705856
1574000 0.201547390222549
1576000 0.201509267091751
1578000 0.201468333601952
1580000 0.20142857581377
1582000 0.20138468593359
1584000 0.201351344585419
1586000 0.201295083761215
1588000 0.201250882446766
1590000 0.201212188601494
1592000 0.201181326806545
1594000 0.201144526898861
1596000 0.20110275298357
1598000 0.201052986085415
1600000 0.201017843186855
1602000 0.200978782773018
1604000 0.200943271815777
1606000 0.200908477604389
1608000 0.20087127238512
1610000 0.200827440619469
1612000 0.200787682831287
1614000 0.200755926966667
1616000 0.200718007981777
1618000 0.20068034529686
1620000 0.200644513964653
1622000 0.200602494180202
1624000 0.200563269853592
1626000 0.200523908436298
1628000 0.200489735603333
1630000 0.200456404685974
1632000 0.200422655045986
1634000 0.200379841029644
1636000 0.200342659652233
1638000 0.200304900109768
1640000 0.200268469750881
1642000 0.200237956643105
1644000 0.200201559066772
1646000 0.200156007707119
1648000 0.200114358961582
1650000 0.200078904628754
1652000 0.200035558640957
1654000 0.200002168118954
1656000 0.199969853460789
1658000 0.199933943152428
1660000 0.199898628890514
1662000 0.199863542616367
1664000 0.199833743274212
1666000 0.199801939725876
1668000 0.199765180051327
1670000 0.190870939195156
1672000 0.190826986730099
1674000 0.190792842209339
1676000 0.190755790472031
1678000 0.190712875127792
1680000 0.190676526725292
1682000 0.190632632374763
1684000 0.190599383413792
1686000 0.19056045114994
1688000 0.190523515641689
1690000 0.190489155054092
1692000 0.190450575947762
1694000 0.190413232147694
1696000 0.190379074215889
1698000 0.190345004200935
1700000 0.19031141102314
1702000 0.190281675755978
1704000 0.190248829126358
1706000 0.190201376378536
1708000 0.190173254907131
1710000 0.190144234895706
1712000 0.190110856294632
1714000 0.190077748894691
1716000 0.190034537017345
1718000 0.189993478357792
1720000 0.189952100813389
1722000 0.189917984604835
1724000 0.189880783855915
1726000 0.189847627282143
1728000 0.189816696941853
1730000 0.189767263829708
1732000 0.189723137021065
1734000 0.189687159657478
1736000 0.189651226997375
1738000 0.189622208476067
1740000 0.189592345058918
1742000 0.189551150798798
1744000 0.189526045322418
1746000 0.189486354589462
1748000 0.189451995491981
1750000 0.18941365480423
1752000 0.189382629096508
1754000 0.18934662938118
1756000 0.189314872026443
1758000 0.189279402792454
1760000 0.18924276381731
1762000 0.189204655587673
1764000 0.189168924093246
1766000 0.189131806790829
1768000 0.189098581671715
1770000 0.189062923192978
1772000 0.189027008414269
1774000 0.18899891525507
1776000 0.188969594240189
1778000 0.188939119875431
1780000 0.188909481465816
1782000 0.188880263268948
1784000 0.188844506442547
1786000 0.188810692727566
1788000 0.188778181374073
1790000 0.188736794888973
1792000 0.188699068129063
1794000 0.188663105666637
1796000 0.188632126152515
1798000 0.188598956167698
1800000 0.188569685816765
1802000 0.188531197607517
1804000 0.18850022405386
1806000 0.188472785055637
1808000 0.188438105583191
1810000 0.188406649231911
1812000 0.188366492092609
1814000 0.18832351565361
1816000 0.18828786611557
1818000 0.188254061341286
1820000 0.18822536021471
1822000 0.188200713694096
1824000 0.188171282410622
1826000 0.188131140172482
1828000 0.188096109032631
1830000 0.188067717850208
1832000 0.1880361109972
1834000 0.188005356490612
1836000 0.187976683676243
1838000 0.187935519218445
1840000 0.187905959784985
1842000 0.187880916893482
1844000 0.187845858931541
1846000 0.187814028561115
1848000 0.187780061364174
1850000 0.187735719978809
1852000 0.187711220979691
1854000 0.187682116031647
1856000 0.187650153040886
1858000 0.187616711854935
1860000 0.18758592158556
1862000 0.187549948692322
1864000 0.187517903745174
1866000 0.187486100196838
1868000 0.187462082505226
1870000 0.18743791282177
1872000 0.187416876852512
1874000 0.187373018264771
1876000 0.187343144416809
1878000 0.187318174540997
1880000 0.187290538847446
1882000 0.187258562445641
1884000 0.187231196463108
1886000 0.187202510237694
1888000 0.187171889841557
1890000 0.187148556113243
1892000 0.18712919652462
1894000 0.187093356251717
1896000 0.187063612043858
1898000 0.187022089958191
1900000 0.186993247270584
1902000 0.186960935592651
1904000 0.186936274170876
1906000 0.186916609108448
1908000 0.186893247067928
1910000 0.186857007443905
1912000 0.18683176189661
1914000 0.186802360415459
1916000 0.18676942884922
1918000 0.186743307113647
1920000 0.186711141467094
1922000 0.18667044788599
1924000 0.186644713580608
1926000 0.186614453792572
1928000 0.186588032543659
1930000 0.186562642455101
1932000 0.186535224318504
1934000 0.186504532396793
1936000 0.186477214097977
1938000 0.186451618373394
1940000 0.18642208725214
1942000 0.186393578350544
1944000 0.186367590725422
1946000 0.186328338086605
1948000 0.186308953166008
1950000 0.186282916367054
1952000 0.186252811551094
1954000 0.186227723956108
1956000 0.186198282241821
1958000 0.186165046691895
1960000 0.186136329174042
1962000 0.186115600168705
1964000 0.186092919111252
1966000 0.186068965494633
1968000 0.186046488583088
1970000 0.186012569069862
1972000 0.185987693071365
1974000 0.185960970818996
1976000 0.185929736495018
1978000 0.185897007584572
1980000 0.185866786539555
1982000 0.185836566984653
1984000 0.185809157788754
1986000 0.185778899490833
1988000 0.185756365954876
1990000 0.185735898464918
1992000 0.185711072385311
1994000 0.185679636895657
1996000 0.185659451037645
1998000 0.185636306554079
2000000 0.185621492564678
2002000 0.185602653771639
2004000 0.185581412911415
2006000 0.185557018220425
2008000 0.185533026605845
2010000 0.185507332533598
2012000 0.185487000644207
2014000 0.185471060872078
2016000 0.201942177116871
2018000 0.201917327195406
2020000 0.201893558353186
2022000 0.201876166462898
2024000 0.201862695068121
2026000 0.201835321635008
2028000 0.201813808083534
2030000 0.201786343753338
2032000 0.201761524379253
2034000 0.20173756480217
2036000 0.201709471642971
2038000 0.201676094532013
2040000 0.20165828615427
2042000 0.201628868281841
2044000 0.201600524783134
2046000 0.201580518484116
2048000 0.201552654802799
2050000 0.201530523598194
2052000 0.201510818302631
2054000 0.201478330790997
2056000 0.20145348533988
2058000 0.201428197324276
2060000 0.201401242613792
2062000 0.201375734061003
2064000 0.201348640024662
2066000 0.201315741240978
2068000 0.20129681006074
2070000 0.201272331923246
2072000 0.201254837214947
2074000 0.201226859539747
2076000 0.201201091706753
2078000 0.201175831258297
2080000 0.20114875510335
2082000 0.201121810823679
2084000 0.201092582941055
2086000 0.201069490611553
2088000 0.201044125109911
2090000 0.201012027263641
2092000 0.200991437584162
2094000 0.200963175296783
2096000 0.200939720124006
2098000 0.200911757349968
2100000 0.20089153572917
2102000 0.200853268802166
2104000 0.200831474363804
2106000 0.20080953836441
2108000 0.200781652331352
2110000 0.200761394202709
2112000 0.200733850896358
2114000 0.200713831931353
2116000 0.200688839703798
2118000 0.200661547482014
2120000 0.200635657459497
2122000 0.200616940110922
2124000 0.200597144663334
2126000 0.200570596754551
2128000 0.200545528531075
2130000 0.200526360422373
2132000 0.200503889471292
2134000 0.200481769442558
2136000 0.200467446446419
2138000 0.200440472364426
2140000 0.200424235314131
2142000 0.200398941338062
2144000 0.200376573950052
2146000 0.20036446377635
2148000 0.2003452219069
2150000 0.200320003181696
2152000 0.200296273082495
2154000 0.200282452255487
2156000 0.200261028110981
2158000 0.200245113670826
2160000 0.200218610465527
2162000 0.200181820243597
2164000 0.200161669403315
2166000 0.200147716701031
2168000 0.200118899345398
2170000 0.20009488388896
2172000 0.200076922029257
2174000 0.200048732757568
2176000 0.200035320967436
2178000 0.20001779422164
2180000 0.199996804445982
2182000 0.199981281906366
2184000 0.199962761998177
2186000 0.199929316341877
2188000 0.199905528128147
2190000 0.19988202676177
2192000 0.199867227673531
2194000 0.19984567463398
2196000 0.199825236201286
2198000 0.199805621057749
2200000 0.199792098253965
2202000 0.199767535179853
2204000 0.199750323593616
2206000 0.199731902778149
2208000 0.199709419161081
2210000 0.199677087366581
2212000 0.199662940949202
2214000 0.199637683480978
2216000 0.199627131223679
2218000 0.199614635109901
2220000 0.199593625962734
2222000 0.19956806525588
2224000 0.199540890753269
2226000 0.199515273422003
2228000 0.199498800188303
2230000 0.199481010437012
2232000 0.199459373950958
2234000 0.199436464160681
2236000 0.199420534074306
2238000 0.19939449056983
2240000 0.199374824762344
2242000 0.199353205412626
2244000 0.19933300241828
2246000 0.199309681355953
2248000 0.199295105785131
2250000 0.199278365075588
2252000 0.199260871857405
2254000 0.199240524321795
2256000 0.199212478101254
2258000 0.19918909072876
2260000 0.199174617230892
2262000 0.199153234064579
2264000 0.199132822453976
2266000 0.199113896489143
2268000 0.199099454283714
2270000 0.19907594025135
2272000 0.199060585349798
2274000 0.199042489379644
2276000 0.199029225856066
2278000 0.199016729742289

==> Figures/with_middle_bar_b_sparsemax.txt <==
0 0.366111040115356
2000 0.347887128591537
4000 0.341767519712448
6000 0.336356294155121
8000 0.334728243947029
10000 0.330642437934875
12000 0.327003166079521
14000 0.323118928074837
16000 0.320382440090179
18000 0.316048264503479
20000 0.313114434480667
22000 0.314696580171585
24000 0.297133362293243
26000 0.29625198841095
28000 0.295701625943184
30000 0.29531923532486
32000 0.294997596740723
34000 0.294808161258698
36000 0.294787076115608
38000 0.294937020540237
40000 0.295191544294357
42000 0.295620879530907
44000 0.296136173605919
46000 0.296703913807869
48000 0.297405442595482
50000 0.29840489923954
52000 0.299281015992165
54000 0.300298827886581
56000 0.301371026039124
58000 0.302552351355553
60000 0.303765326738358
62000 0.300874534249306
64000 0.30021638572216
66000 0.300295534729958
68000 0.300646355748177
70000 0.301323035359383
72000 0.357192331552506
74000 0.346700315177441
76000 0.349553483724594
78000 0.352485689520836
80000 0.355559124052525
82000 0.363333468139172
84000 0.366284281015396
86000 0.370158240199089
88000 0.373561564087868
90000 0.377165964245796
92000 0.38112114071846
94000 0.38545788526535
96000 0.390324273705483
98000 0.39799636900425
100000 0.381475982069969
102000 0.386446678638458
104000 0.394117099046707
106000 0.397361299395561
108000 0.400912961363792
110000 0.399331760406494
112000 0.399535900354385
114000 0.401930141448975
116000 0.405897691845894
118000 0.375125016272068
120000 0.387478594481945
122000 0.389747104048729
124000 0.393854321539402
126000 0.394449189305305
128000 0.39533878415823
130000 0.396393856406212
132000 0.397883105278015
134000 0.400580188632011
136000 0.405766631662846
138000 0.406158512830734
140000 0.407027038931847
142000 0.407924467325211
144000 0.408968356251717
146000 0.410262107849121
148000 0.423646888136864
150000 0.424462193250656
152000 0.44110315144062
154000 0.442317171394825
156000 0.443683743476868
158000 0.447086127102375
160000 0.448938781023026
162000 0.448849493265152
164000 0.448756989836693
166000 0.448649525642395
168000 0.448530170321465
170000 0.448399975895882
172000 0.402248786389828
174000 0.402273970842361
176000 0.402309866249561
178000 0.390878946706653
180000 0.391172168031335
182000 0.391469587013125
184000 0.391763588413596
186000 0.392048836499453
188000 0.392306409031153
190000 0.392619830742478
192000 0.392924657464027
194000 0.393268425762653
196000 0.393552073836327
198000 0.393877637386322
200000 0.394202816486359
202000 0.394521002471447
204000 0.394862169772387
206000 0.395267701148987
208000 0.395538979768753
210000 0.395869668573141
212000 0.396273166686296
214000 0.396579540520906
216000 0.396935290843248
218000 0.397605969756842
220000 0.36595531180501
222000 0.38044078797102
224000 0.380787953734398
226000 0.381101217120886
228000 0.381451215595007
230000 0.294200839102268
232000 0.293904256075621
234000 0.293640960752964
236000 0.293402870744467
238000 0.293101931363344
240000 0.292873253673315
242000 0.292577492445707
244000 0.292358019202948
246000 0.292134530842304
248000 0.291915914416313
250000 0.291694565117359
252000 0.291505361348391
254000 0.291270153224468
256000 0.291107130795717
258000 0.290910407155752
260000 0.290711255371571
262000 0.290524619072676
264000 0.290297824889421
266000 0.290040355920792
268000 0.289883879572153
270000 0.27658917978406
272000 0.276482375711203
274000 0.276320341974497
276000 0.276174083352089
278000 0.276003569364548
280000 0.275868901610374
282000 0.289189505577087
284000 0.289084331691265
286000 0.288923799991608
288000 0.288883784413338
290000 0.288921464979649
292000 0.288928158581257
294000 0.288959300518036
296000 0.288990983366966
298000 0.289038781821728
300000 0.306342563033104
302000 0.306392402946949
304000 0.294003967940807
306000 0.294082716107368
308000 0.282667662203312
310000 0.28277346342802
312000 0.282873085141182
314000 0.282944855093956
316000 0.283031192421913
318000 0.283128261566162
320000 0.283179193735123
322000 0.283212354779243
324000 0.283313357830048
326000 0.283434298634529
328000 0.283521765470505
330000 0.283121104538441
332000 0.283232626318932
334000 0.283317098021507
336000 0.283416652679443
338000 0.283564168214798
340000 0.283644762635231
342000 0.283772096037865
344000 0.283834064006805
346000 0.283936062455177
348000 0.28397946357727
350000 0.284120339155197
352000 0.284193721413612
354000 0.284261843562126
356000 0.284345903992653
358000 0.284466123580933
360000 0.284571051597595
362000 0.284663563966751
364000 0.284725373983383
366000 0.284797543287277
368000 0.28492614030838
370000 0.282698485255241
372000 0.281664809584618
374000 0.278665712475777
376000 0.2749610632658
378000 0.272960299253464
380000 0.271309462189674
382000 0.269888007640839
384000 0.268573844432831
386000 0.267076286673546
388000 0.266105574369431
390000 0.265098968148232
392000 0.264219218492508
394000 0.263260126113892
396000 0.262465840578079
398000 0.271185284852982
400000 0.270457649230957
402000 0.269752362370491
404000 0.269093519449234
406000 0.268416944146156
408000 0.267721608281136
410000 0.27907195687294
412000 0.278549060225487
414000 0.27796682715416
416000 0.277403625845909
418000 0.276964819431305
420000 0.276365131139755
422000 0.275743743777275
424000 0.275272986292839
426000 0.274801516532898
428000 0.274289584159851
430000 0.273955181241035
432000 0.273499196767807
434000 0.272977739572525
436000 0.272614806890488
438000 0.272199115157127
440000 0.271812045574188
442000 0.271366149187088
444000 0.270963042974472
446000 0.270534181594849
448000 0.270127120614052
450000 0.269695109128952
452000 0.269341909885407
454000 0.268987354636192
456000 0.268647938966751
458000 0.268220794200897
460000 0.267884323000908
462000 0.267662537097931
464000 0.267290687561035
466000 0.266982305049896
468000 0.266704457998276
470000 0.266297009587288
472000 0.26602874994278
474000 0.265761384367943
476000 0.26544594168663
478000 0.265216934680939
480000 0.264959773421288
482000 0.26458537876606
484000 0.264288848638535
486000 0.26406387090683
488000 0.263757851719856
490000 0.255503135919571
492000 0.255202043056488
494000 0.25490348637104
496000 0.254681289196014
498000 0.254424592852592
500000 0.25414687693119
502000 0.253868809342384
504000 0.253614601492882
506000 0.25335176885128
508000 0.253176528215408
510000 0.252976256608963
512000 0.252798807621002
514000 0.25259248316288
516000 0.252387821674347
518000 0.252167791128159
520000 0.251937010884285
522000 0.251758754253387
524000 0.251570987701416
526000 0.251394754648209
528000 0.251174491643906
530000 0.250930219888687
532000 0.25073449909687
534000 0.250534248352051
536000 0.250311586260796
538000 0.250094419717789
540000 0.249874219298363
542000 0.249561756849289
544000 0.249382483959198
546000 0.249175187945366
548000 0.248999509215355
550000 0.248810762166977
552000 0.248594185709953
554000 0.248370844125748
556000 0.248211801052094
558000 0.248050525784492
560000 0.247887590527534
562000 0.247748103737831
564000 0.247613677382469
566000 0.247416010499001
568000 0.24724834561348
570000 0.247103482484818
572000 0.246957057714462
574000 0.246783179044724
576000 0.246636539697647
578000 0.246447342634201
580000 0.246303340792656
582000 0.246135756373405
584000 0.246012362837791
586000 0.245860543847084
588000 0.245721498131752
590000 0.245559269189835
592000 0.245433562994003
594000 0.245252713561058
596000 0.24514197409153
598000 0.245010730624199
600000 0.24493436217308
602000 0.24476982653141
604000 0.244648116827011
606000 0.244489181041718
608000 0.244380632042885
610000 0.244230344891548
612000 0.244127345085144
614000 0.243933019042015
616000 0.243806508183479
618000 0.243721300363541
620000 0.243591344356537
622000 0.243452036380768
624000 0.243288707733154
626000 0.243132346868515
628000 0.243019303679466
630000 0.242874765396118
632000 0.242766720056534
634000 0.242640733718872
636000 0.242543917894363
638000 0.242405414581299
640000 0.242261254787445
642000 0.242119362950325
644000 0.241986265778542
646000 0.24186939895153
648000 0.241757118701935
650000 0.241648158431053
652000 0.241540610790253
654000 0.241387870907784
656000 0.241278085112572
658000 0.241162815690041
660000 0.241053828597069
662000 0.240897008776665
664000 0.240778610110283
666000 0.240659308433533
668000 0.240603068470955
670000 0.240491101145744
672000 0.240410870313644
674000 0.240293139219284
676000 0.240210086107254
678000 0.240101134777069
680000 0.239986947178841
682000 0.239858514070511
684000 0.239738884568214
686000 0.239618623256683
688000 0.239524775743484
690000 0.238049963116646
692000 0.236510971188545
694000 0.23559781908989
696000 0.235001441836357
698000 0.234282776713371
700000 0.233693826198578
702000 0.233121648430824
704000 0.232522338628769
706000 0.23201861679554
708000 0.231596720218658
710000 0.231054502725601
712000 0.230697044730186
714000 0.230336144566536
716000 0.22996207177639
718000 0.22958932518959
720000 0.229253128170967
722000 0.228838655352592
724000 0.228483533859253
726000 0.228206965327263
728000 0.227878311276436
730000 0.227566227316856
732000 0.227294033765793
734000 0.226911920309067
736000 0.226681640744209
738000 0.226426240801811
740000 0.226135554909706
742000 0.225877103209496
744000 0.225593617558479
746000 0.225271525979042
748000 0.225041022896767
750000 0.224772301316261
752000 0.224515795707703
754000 0.224257463216782
756000 0.224001678824425
758000 0.223738145828247
760000 0.223510032892227
762000 0.2233014523983
764000 0.223056638240814
766000 0.220243990421295
768000 0.218685725331306
770000 0.217320376634598
772000 0.216428732872009
774000 0.215570616722107
776000 0.214860853552818
778000 0.214149248600006
780000 0.213502499461174
782000 0.212768462300301
784000 0.212255468964577
786000 0.21173483133316
788000 0.211271199584007
790000 0.21077136695385
792000 0.210283467173576
794000 0.20972256064415
796000 0.209322834014893
798000 0.208861663937569
800000 0.208428201079369
802000 0.207933151721954
804000 0.207511815428734
806000 0.206997695565224
808000 0.206559920310974
810000 0.206213214993477
812000 0.205815309286118
814000 0.205472755432129
816000 0.205122736096382
818000 0.204685136675835
820000 0.204316690564156
822000 0.204009699821472
824000 0.203665369749069
826000 0.203371578454971
828000 0.20300281047821
830000 0.202626141905785
832000 0.202301767468452
834000 0.202041435241699
836000 0.201721006631851
838000 0.201428756117821
840000 0.201204547286034
842000 0.200886487960815
844000 0.200598788261414
846000 0.200374159216881
848000 0.200123089551926
850000 0.19987256526947
852000 0.199618354439735
854000 0.199284020066261
856000 0.19899799823761
858000 0.198747915029526
860000 0.198511436581612
862000 0.198253256082535
864000 0.198013564944267
866000 0.197723856568336
868000 0.197459405660629
870000 0.197232103347778
872000 0.197071117162704
874000 0.196851846575737
876000 0.196669381856918
878000 0.196425831317902
880000 0.196255633234978
882000 0.196058592200279
884000 0.19589287340641
886000 0.195682182908058
888000 0.195431414246559
890000 0.19520982503891
892000 0.195061379671097
894000 0.194850343465805
896000 0.194657588005066
898000 0.194507464766502
900000 0.194285869598389
902000 0.194031998515129
904000 0.193841910362244
906000 0.193666285276413
908000 0.193507179617882
910000 0.193333330750465
912000 0.193174377083778
914000 0.192941868305206
916000 0.192753356695175
918000 0.192583844065666
920000 0.192395743727684
922000 0.192223507165909
924000 0.192048794031143
926000 0.191833046078682
928000 0.191642391681671
930000 0.190484821796417
932000 0.189421111345291
934000 0.188586726784706
936000 0.187663647532463
938000 0.186994788050652
940000 0.186468607187271
942000 0.185839882493019
944000 0.185446429252625
946000 0.184971287846565
948000 0.184581550955772
950000 0.184122732281685
952000 0.183741423487663
954000 0.18331490457058
956000 0.182967928051949
958000 0.182581394910812
960000 0.182275760173798
962000 0.181903955340385
964000 0.181593173742294
966000 0.181317973136902
968000 0.180925217270851
970000 0.18060939013958
972000 0.180344954133034
974000 0.180075752735138
976000 0.179864677786827
978000 0.179572367668152
980000 0.179322776198387
982000 0.179025685787201
984000 0.178790202736855
986000 0.178478123247623
988000 0.178238129615784
990000 0.178002493083477
992000 0.177819523215294
994000 0.177564370632172
996000 0.177342885732651
998000 0.228711086511612
1000000 0.228441295027733
1002000 0.2281623005867
1004000 0.227898189425468
1006000 0.227656254172325
1008000 0.227452479302883
1010000 0.227192260324955
1012000 0.226938271522522
1014000 0.226689420640469
1016000 0.225129137933254
1018000 0.223838306963444
1020000 0.222993803024292
1022000 0.22213666588068
1024000 0.221452975273132
1026000 0.220908372104168
1028000 0.220283389091492
1030000 0.219766362011433
1032000 0.219148467481136
1034000 0.218546006083488
1036000 0.218069469928741
1038000 0.217674139142036
1040000 0.217163328826427
1042000 0.216685216128826
1044000 0.216260428726673
1046000 0.215710444748402
1048000 0.215369555354118
1050000 0.21505518257618
1052000 0.214691767096519
1054000 0.214274461567402
1056000 0.213926509022713
1058000 0.213523681461811
1060000 0.213212509453297
1062000 0.212932758033276
1064000 0.21263232678175
1066000 0.21230785548687
1068000 0.211998203396797
1070000 0.211587104201317
1072000 0.211251303553581
1074000 0.210968913137913
1076000 0.210690096020699
1078000 0.210472117364407
1080000 0.210259926319122
1082000 0.209962600469589
1084000 0.209731203317642
1086000 0.20955029129982
1088000 0.209306754171848
1090000 0.209011770784855
1092000 0.208730745315552
1094000 0.208396843075752
1096000 0.208139632642269
1098000 0.207885584235191
1100000 0.207652261853218
1102000 0.207431989908218
1104000 0.207193799316883
1106000 0.206876307725906
1108000 0.206673428416252
1110000 0.206455953419209
1112000 0.206267526745796
1114000 0.206038466095924
1116000 0.205824226140976
1118000 0.205572015047073
1120000 0.205354586243629
1122000 0.205173291265965
1124000 0.204950676858425
1126000 0.204745976626873
1128000 0.204549071192741
1130000 0.204319736361504
1132000 0.20413081496954
1134000 0.203903663158417
1136000 0.203725355863571
1138000 0.203531616926193
1140000 0.203325599431992
1142000 0.203130787611008
1144000 0.202939100563526
1146000 0.202813711762428
1148000 0.202631543576717
1150000 0.202414524555206
1152000 0.202221229672432
1154000 0.201997600495815
1156000 0.201821926236153
1158000 0.201691247522831
1160000 0.201529328525066
1162000 0.201389344036579
1164000 0.201241564750671
1166000 0.201044818758965
1168000 0.200868411362171
1170000 0.200673648715019
1172000 0.200540725886822
1174000 0.200315274298191
1176000 0.200104708969593
1178000 0.199885460734367
1180000 0.199719853699207
1182000 0.199555298686028
1184000 0.19941188544035
1186000 0.199265509843826
1188000 0.199079850316048
1190000 0.198889869451523
1192000 0.198717671632767
1194000 0.198569935560226
1196000 0.198384429514408
1198000 0.198243178427219
1200000 0.198118014633656
1202000 0.197976891696453
1204000 0.197887401282787
1206000 0.197693654894829
1208000 0.197535245120525
1210000 0.197394804656506
1212000 0.197248029708862
1214000 0.197028458118439
1216000 0.196885235607624
1218000 0.19673049300909
1220000 0.196550861001015
1222000 0.196411840617657
1224000 0.196305395662785
1226000 0.196193520724773
1228000 0.196057115495205
1230000 0.195902252197266
1232000 0.195793583989143
1234000 0.19569980353117
1236000 0.195572304725647
1238000 0.195472039282322
1240000 0.195367632806301
1242000 0.195265202224255
1244000 0.195123766362667
1246000 0.194986069202423
1248000 0.194856290519238
1250000 0.194723790884018
1252000 0.194613775610924
1254000 0.194471924006939
1256000 0.19435822814703
1258000 0.194204133749008
1260000 0.194056130945683
1262000 0.193920636177063
1264000 0.193775092065334
1266000 0.193626454472542
1268000 0.193542593717575
1270000 0.193450284004211
1272000 0.19332223534584
1274000 0.193158535659313
1276000 0.193040503561497
1278000 0.192914032936096
1280000 0.192792925238609
1282000 0.192671510577202
1284000 0.192537727952003
1286000 0.192416442930698
1288000 0.192286299169064
1290000 0.192177158594131
1292000 0.192098098993301
1294000 0.191993746161461
1296000 0.191882678866386
1298000 0.191712099313736
1300000 0.191558918356895
1302000 0.191425697505474
1304000 0.190431754291058
1306000 0.189975346624851
1308000 0.189338719844818
1310000 0.188546027243137
1312000 0.188356719911098
1314000 0.187936623394489
1316000 0.187766167521477
1318000 0.187451687455177
1320000 0.187048983573914
1322000 0.18663143068552
1324000 0.186444167792797
1326000 0.186253401637077
1328000 0.185939903557301
1330000 0.185630513727665
1332000 0.185330568253994
1334000 0.184924881160259
1336000 0.184592609107494
1338000 0.184180125594139
1340000 0.183956526219845
1342000 0.183715625107288
1344000 0.183397793769836
1346000 0.183083076775074
1348000 0.182831761240959
1350000 0.182574743032455
1352000 0.18239890486002
1354000 0.182201787829399
1356000 0.182020439207554
1358000 0.181813275814056
1360000 0.181583666801453
1362000 0.181400841474533
1364000 0.181107178330421
1366000 0.180919729173183
1368000 0.180717071890831
1370000 0.180493767559528
1372000 0.180389688909054
1374000 0.180212032794952
1376000 0.179994907975197
1378000 0.179841360449791
1380000 0.17971293181181
1382000 0.179420499503613
1384000 0.179216022789478
1386000 0.179118034243584
1388000 0.178917230665684
1390000 0.17874902933836
1392000 0.178502199053764
1394000 0.178313457965851
1396000 0.178116245567799
1398000 0.177923810482025
1400000 0.177766895294189
1402000 0.177633003890514
1404000 0.216094517707825
1406000 0.215913589298725
1408000 0.215690775215626
1410000 0.215512669086456
1412000 0.215003055334091
1414000 0.213779149949551
1416000 0.213014483451843
1418000 0.212109149992466
1420000 0.211744521558285
1422000 0.21123318374157
1424000 0.210638077557087
1426000 0.210241232812405
1428000 0.209987156093121
1430000 0.209429009258747
1432000 0.209044882655144
1434000 0.208695806562901
1436000 0.208392445743084
1438000 0.208039699494839
1440000 0.20761159658432
1442000 0.207225403189659
1444000 0.206864628195763
1446000 0.206503491103649
1448000 0.206204418838024
1450000 0.205810236930847
1452000 0.205484059453011
1454000 0.205187480151653
1456000 0.204806642234325
1458000 0.204571959376335
1460000 0.20429662913084
1462000 0.203973083198071
1464000 0.203725558519363
1466000 0.203285439312458
1468000 0.203087559342384
1470000 0.202843350172043
1472000 0.202593004703522
1474000 0.20239177942276
1476000 0.20212811678648
1478000 0.201853945851326
1480000 0.201544633507729
1482000 0.201281987130642
1484000 0.201053504645824
1486000 0.200911575555801
1488000 0.200653499364853
1490000 0.200398533046246
1492000 0.200114597380161
1494000 0.199899573624134
1496000 0.199643963575363
1498000 0.199396570026875
1500000 0.199104864895344
1502000 0.198898440599442
1504000 0.198727729916573
1506000 0.198539191484451
1508000 0.198288409411907
1510000 0.198074308037758
1512000 0.197856871783733
1514000 0.19749848395586
1516000 0.197254814207554
1518000 0.197064267098904
1520000 0.196873411536217
1522000 0.19673852622509
1524000 0.196449793875217
1526000 0.196126581728458
1528000 0.195988667011261
1530000 0.195798045396805
1532000 0.195593985915184
1534000 0.195354704558849
1536000 0.195117849111557
1538000 0.194890889525414
1540000 0.194720736145973
1542000 0.194503401219845
1544000 0.194257456064224
1546000 0.193995809555054
1548000 0.193863520026207
1550000 0.193750904500484
1552000 0.193537962436676
1554000 0.193480457365513
1556000 0.19334951788187
1558000 0.193260678648949
1560000 0.19314661026001
1562000 0.193082655966282
1564000 0.192986704409122
1566000 0.192820626497269
1568000 0.19264915138483
1570000 0.192529934644699
1572000 0.19232736825943
1574000 0.192159222066402
1576000 0.192018167674541
1578000 0.191861240565777
1580000 0.191789577901363
1582000 0.191657966375351
1584000 0.19156821668148
1586000 0.191369354724884
1588000 0.191212153434753
1590000 0.191078750789166
1592000 0.191003166139126
1594000 0.190898175537586
1596000 0.190782436728477
1598000 0.190652734041214
1600000 0.190507234632969
1602000 0.190392756462097
1604000 0.190245646238327
1606000 0.190133728086948
1608000 0.190056622028351
1610000 0.189939269423485
1612000 0.189832790195942
1614000 0.189697322249413
1616000 0.189576868712902
1618000 0.18944723457098
1620000 0.189365321397781
1622000 0.189257660508156
1624000 0.189036330580711
1626000 0.188924863934517
1628000 0.188862888514996
1630000 0.188790254294872
1632000 0.18868496119976
1634000 0.188589061796665
1636000 0.188396753370762
1638000 0.188263176381588
1640000 0.18817322999239
1642000 0.188133616745472
1644000 0.187988954782486
1646000 0.187752395868301
1648000 0.187635165452957
1650000 0.187518213689327
1652000 0.187414003908634
1654000 0.187352326512337
1656000 0.187290686368942
1658000 0.18719162940979
1660000 0.187107543647289
1662000 0.186973582208157
1664000 0.186906214058399
1666000 0.186855937540531
1668000 0.186754655838013
1670000 0.195470491051674
1672000 0.195342962443829
1674000 0.195230932533741
1676000 0.195131926238537
1678000 0.194981394708157
1680000 0.194883333146572
1682000 0.194747237861156
1684000 0.19466480910778
1686000 0.194598816335201
1688000 0.194462075829506
1690000 0.19439052939415
1692000 0.194287279248238
1694000 0.194223880767822
1696000 0.194120070338249
1698000 0.193563885986805
1700000 0.193205504119396
1702000 0.192554931342602
1704000 0.192143808305264
1706000 0.191557204723358
1708000 0.191434751451015
1710000 0.191283150017262
1712000 0.190953579545021
1714000 0.190658862888813
1716000 0.190376459062099
1718000 0.190181973576546
1720000 0.189896406233311
1722000 0.189723025262356
1724000 0.189507915079594
1726000 0.18921852260828
1728000 0.189112316071987
1730000 0.188952831923962
1732000 0.188677223026752
1734000 0.1884501516819
1736000 0.188271823525429
1738000 0.188058595359325
1740000 0.187951119244099
1742000 0.18767364770174
1744000 0.187585137784481
1746000 0.187392367422581
1748000 0.18721785992384
1750000 0.186956971883774
1752000 0.186784662306309
1754000 0.18663499802351
1756000 0.186589893698692
1758000 0.186473819613457
1760000 0.18633130043745
1762000 0.186106760799885
1764000 0.185896329581738
1766000 0.185703612864017
1768000 0.185499224066734
1770000 0.185372218489647
1772000 0.185240234434605
1774000 0.185130800306797
1776000 0.184952798485756
1778000 0.184853120148182
1780000 0.18468247205019
1782000 0.184611186385155
1784000 0.184515285491943
1786000 0.184426245093346
1788000 0.18429539501667
1790000 0.184132352471352
1792000 0.183945977687836
1794000 0.183808240294456
1796000 0.183678536117077
1798000 0.183616830408573
1800000 0.183517031371593
1802000 0.183357155323029
1804000 0.183283637464046
1806000 0.183252894878387
1808000 0.183125387132168
1810000 0.183039739727974
1812000 0.182875047624111
1814000 0.18271751254797
1816000 0.182603399455547
1818000 0.182491500675678
1820000 0.182357563078403
1822000 0.182257471978664
1824000 0.182204256951809
1826000 0.18200346827507
1828000 0.181911283731461
1830000 0.181771212816238
1832000 0.18039278537035
1834000 0.179704059660435
1836000 0.179447001218796
1838000 0.178848128020763
1840000 0.178587993979454
1842000 0.17832487821579
1844000 0.178043195605278
1846000 0.177697855234146
1848000 0.177381767332554
1850000 0.17708483338356
1852000 0.176834054291248
1854000 0.176575237512588
1856000 0.176492996513844
1858000 0.176216651499271
1860000 0.176005031168461
1862000 0.175829826295376
1864000 0.175543040037155
1866000 0.175339035689831
1868000 0.175177429616451
1870000 0.175033518671989
1872000 0.174943628907204
1874000 0.17469372600317
1876000 0.174446542561054
1878000 0.174246665835381
1880000 0.174039573967457
1882000 0.173901921510696
1884000 0.173789773881435
1886000 0.173536598682404
1888000 0.173372328281403
1890000 0.173213073611259
1892000 0.173076120018959
1894000 0.172932057082653
1896000 0.172805804014206
1898000 0.172581219673157
1900000 0.172408908605576
1902000 0.17216377556324
1904000 0.171935991942883
1906000 0.171829302608967
1908000 0.171671085059643
1910000 0.171422737836838
1912000 0.171311444044113
1914000 0.171167500317097
1916000 0.171008111536503
1918000 0.170936445891857
1920000 0.170804941654205
1922000 0.170526117086411
1924000 0.170411822199821
1926000 0.170249159634113
1928000 0.170169684290886
1930000 0.170078262686729
1932000 0.169889152050018
1934000 0.169692942500114
1936000 0.169562423229218
1938000 0.169402955472469
1940000 0.169233429431915
1942000 0.169059745967388
1944000 0.16889121979475
1946000 0.168749760091305
1948000 0.168624699115753
1950000 0.168480499088764
1952000 0.168378145992756
1954000 0.168229258060455
1956000 0.168168631196022
1958000 0.168010091781616
1960000 0.167870418727398
1962000 0.16779853105545
1964000 0.167692455649376
1966000 0.167569689452648
1968000 0.167471188306808
1970000 0.167359645664692
1972000 0.167234754562378
1974000 0.167129935324192
1976000 0.166976630687714
1978000 0.166852769255638
1980000 0.166739644110203
1982000 0.166643989086151
1984000 0.166499820351601
1986000 0.166375182569027
1988000 0.166211828589439
1990000 0.166135384142399
1992000 0.166065323352814
1994000 0.165929274260998
1996000 0.165899826586246
1998000 0.165790794789791
2000000 0.165806159377098
2002000 0.16573508232832
2004000 0.16567267626524
2006000 0.165517504513264
2008000 0.165427353978157
2010000 0.165347890555859
2012000 0.165318213403225
2014000 0.165269915759563
2016000 0.172324247658253
2018000 0.172205136716366
2020000 0.172119469940662
2022000 0.172073267400265
2024000 0.171999473869801
2026000 0.171851539611816
2028000 0.171778385341167
2030000 0.171617785096169
2032000 0.171503753960133
2034000 0.171399980783463
2036000 0.171255454421043
2038000 0.171086636185646
2040000 0.171015006303787
2042000 0.170858949422836
2044000 0.17073210477829
2046000 0.170589475333691
2048000 0.1704979211092
2050000 0.17038399875164
2052000 0.170301480591297
2054000 0.170226699113846
2056000 0.170108680427074
2058000 0.169966626167297
2060000 0.16983537375927
2062000 0.169670717418194
2064000 0.169502006471157
2066000 0.169336505234241
2068000 0.169280828535557
2070000 0.16911389529705
2072000 0.169027078151703
2074000 0.168847933411598
2076000 0.168700090050697
2078000 0.16856624931097
2080000 0.168407139182091
2082000 0.16829055249691
2084000 0.168169397115707
2086000 0.168060313165188
2088000 0.167863887548447
2090000 0.167672726511955
2092000 0.167599542438984
2094000 0.167416104674339
2096000 0.167294979095459
2098000 0.167197471857071
2100000 0.167106418311596
2102000 0.166961315274239
2104000 0.166910472512245
2106000 0.166811588406563
2108000 0.166699999570847
2110000 0.166652327775955
2112000 0.16652068644762
2114000 0.166422328352928
2116000 0.16635615080595
2118000 0.166270016133785
2120000 0.16619837731123
2122000 0.166129641234875
2124000 0.165998300909996
2126000 0.165855205059052
2128000 0.165727533400059
2130000 0.165652619302273
2132000 0.165562789142132
2134000 0.165505486726761
2136000 0.16543820053339
2138000 0.165323312580585
2140000 0.165243750810623
2142000 0.165131333470345
2144000 0.165069651603699
2146000 0.16502598375082
2148000 0.164955718815327
2150000 0.164866907894611
2152000 0.164740495383739
2154000 0.164697027206421
2156000 0.164617605507374
2158000 0.164610970020294
2160000 0.16448510736227
2162000 0.164325262606144
2164000 0.16422047317028
2166000 0.164129739999771
2168000 0.16400543153286
2170000 0.163922198116779
2172000 0.163886919617653
2174000 0.163783060014248
2176000 0.16374032497406
2178000 0.163693916797638
2180000 0.163640952110291
2182000 0.16361229121685
2184000 0.163567952811718
2186000 0.163452300429344
2188000 0.163382121920586
2190000 0.163278838992119
2192000 0.163250558078289
2194000 0.163156968355179
2196000 0.16307775080204
2198000 0.163001762330532
2200000 0.16296853274107
2202000 0.162866541743278
2204000 0.162824667990208
2206000 0.162774424254894
2208000 0.162687343358994
2210000 0.162541636824608
2212000 0.162524402141571
2214000 0.162403091788292
2216000 0.162382133305073
2218000 0.162336495518684
2220000 0.162289628386497
2222000 0.162191294133663
2224000 0.162021934986115
2226000 0.161934395134449
2228000 0.161899800598621
2230000 0.161816196143627
2232000 0.161726061999798
2234000 0.161673179268837
2236000 0.161599242687225
2238000 0.161528679728508
2240000 0.161470976471901
2242000 0.161360794305801
2244000 0.161314232647419
2246000 0.161285994946957
2248000 0.161244212090969
2250000 0.161218184232712
2252000 0.161152163147926
2254000 0.161071394383907
2256000 0.160968673229218
2258000 0.160884174704552
2260000 0.160868266224861
2262000 0.160807736217976
2264000 0.160757973790169
2266000 0.16067880988121
2268000 0.160657674074173
2270000 0.160570639371872
2272000 0.16049614995718
2274000 0.160438986122608
2276000 0.16035753339529
2278000 0.160335460305214

==> Figures/with_middle_bar_w_evidential.txt <==
0 0.0913965366595254
2000 0.091243617314426
4000 0.0911564571911274
6000 0.0909482472259906
8000 0.0827760325988717
10000 0.0825472146498153
12000 0.082313048204594
14000 0.0820218562617982
16000 0.091754927228843
18000 0.0990273080193206
20000 0.0988040217194567
22000 0.0985872940167039
24000 0.0961162247713961
26000 0.0877133663532519
28000 0.0874856190586733
30000 0.0872614020622789
32000 0.0870328721077187
34000 0.0859368944507498
36000 0.0857051481922304
38000 0.0854229166733234
40000 0.085200001287468
42000 0.0849856234700613
44000 0.0847734397317809
46000 0.0845660751757923
48000 0.0843643711172073
50000 0.0841211544381403
52000 0.0839282369061614
54000 0.0837448058688813
56000 0.0836015773329982
58000 0.0834583099152862
60000 0.0787462544108358
62000 0.0785927958847001
64000 0.0784676917472432
66000 0.0852756988201161
68000 0.0851741671660292
70000 0.0813070751457372
72000 0.0913011218859951
74000 0.0983132405940602
76000 0.0982675216634284
78000 0.0982231654997953
80000 0.0981819561798831
82000 0.0974560209935811
84000 0.0974573412477624
86000 0.097457255723199
88000 0.0974620942356082
90000 0.0981081431469871
92000 0.098175900016996
94000 0.0982406992425939
96000 0.0983070630689705
98000 0.0961556027477049
100000 0.106414034808079
102000 0.106194463311207
104000 0.10623928791578
106000 0.106284016808478
108000 0.106335850683741
110000 0.125797977533689
112000 0.138631162198456
114000 0.138588334772145
116000 0.155129164303335
118000 0.133814759033308
120000 0.133640811709115
122000 0.133436612630728
124000 0.133271650162566
126000 0.133111735003447
128000 0.132954820566777
130000 0.132804526968788
132000 0.132656344996054
134000 0.132477492753512
136000 0.132340059021047
138000 0.13220788248142
140000 0.132076437732479
142000 0.131941975092082
144000 0.131818377284583
146000 0.13166654463645
148000 0.128158172995613
150000 0.128040771502978
152000 0.140712019791019
154000 0.140587951394555
156000 0.140463254545601
158000 0.140307842606678
160000 0.140187139789466
162000 0.14007374710596
164000 0.139961258712271
166000 0.152858694727657
168000 0.17510250265598
170000 0.174913602698932
172000 0.172642626446375
174000 0.172495318566822
176000 0.172345451735083
178000 0.15831096960685
180000 0.158195035483545
182000 0.15804710210622
184000 0.157934820655728
186000 0.1578215349665
188000 0.146561197431661
190000 0.146482874064608
192000 0.146404274032662
194000 0.146308235515596
196000 0.146230361086877
198000 0.146159440513055
200000 0.146089529301648
202000 0.146024444860162
204000 0.145958616590622
206000 0.14588400856953
208000 0.14581201989846
210000 0.1457486027799
212000 0.145694299125277
214000 0.145636486207763
216000 0.145587482062155
218000 0.145527136956585
220000 0.127295702985088
222000 0.12952823912063
224000 0.129439011112236
226000 0.129345557644993
228000 0.129256227434339
230000 0.112881813870467
232000 0.112755994386282
234000 0.112636040591454
236000 0.112515189203742
238000 0.112395627120461
240000 0.112279506550635
242000 0.112137031049449
244000 0.112026598245301
246000 0.111916576247875
248000 0.111811749279473
250000 0.111705894720168
252000 0.111600700962119
254000 0.111479168467765
256000 0.11137497265534
258000 0.111277253335411
260000 0.111183645600596
262000 0.0988812799847727
264000 0.0987992356347316
266000 0.0986994117984638
268000 0.0986191922372189
270000 0.085983447856284
272000 0.0813698754266984
274000 0.0813371561914824
276000 0.0813038973725928
278000 0.0812642349991293
280000 0.0812354263234136
282000 0.0784544798346877
284000 0.0784228110696684
286000 0.0783825476119686
288000 0.0783440010973457
290000 0.0782970391985904
292000 0.0782641436835534
294000 0.0782256106192723
296000 0.0781907218860851
298000 0.0781554338642148
300000 0.0792304050119899
302000 0.0791743810880767
304000 0.0769006231440292
306000 0.0768434945013378
308000 0.0763924072404202
310000 0.0763370119861406
312000 0.0758468538458221
314000 0.075804052918737
316000 0.0757675496935752
318000 0.0757350936229097
320000 0.0757032253231414
322000 0.0756694466787942
324000 0.0756342469880768
326000 0.0542512923509463
328000 0.0542274539196243
330000 0.0575332053972921
332000 0.0575186015008289
334000 0.0575023049265155
336000 0.0574877006545308
338000 0.0574724715439211
340000 0.0574598587000359
342000 0.057448560319701
344000 0.0574342094508729
346000 0.0574207264194392
348000 0.0574129639895847
350000 0.0573993967108733
352000 0.0573876269799639
354000 0.0437217144876662
356000 0.0437234319101372
358000 0.0437237992573482
360000 0.0437255453396986
362000 0.0437237326005738
364000 0.0437232423259436
366000 0.0437265201204421
368000 0.0437255811669224
370000 0.0437290878722485
372000 0.0437316308141901
374000 0.0437319004028971
376000 0.0437365500442435
378000 0.0437395477760055
380000 0.0437422928154906
382000 0.0437431401660075
384000 0.0437420005286551
386000 0.043744322623636
388000 0.043748194081482
390000 0.0437511857049093
392000 0.0437550513778126
394000 0.043763145730825
396000 0.0437665563045635
398000 0.0517664791274564
400000 0.0517820964943974
402000 0.0517992910023864
404000 0.0518157150656254
406000 0.0518291164454677
408000 0.051845152737938
410000 0.0646795183274097
412000 0.0647044539497266
414000 0.0647293429214583
416000 0.0647527224068875
418000 0.0647762630998252
420000 0.0647994844350594
422000 0.0648262494051657
424000 0.0648513357670004
426000 0.0648770702787184
428000 0.0649003974615731
430000 0.0649241033611149
432000 0.0649483137980027
434000 0.0649781477957226
436000 0.0649995568663164
438000 0.0650258148536209
440000 0.0650508761503783
442000 0.0650761810960714
444000 0.0651025511406481
446000 0.0651379835047997
448000 0.0651620531108311
450000 0.0645124654488775
452000 0.0645277604493153
454000 0.064541491797982
456000 0.0645547416980959
458000 0.0645713012151693
460000 0.0645880298672506
462000 0.0646034295424675
464000 0.0646168564345694
466000 0.0646298319047701
468000 0.0646435063290272
470000 0.0646612670041402
472000 0.0646736144332342
474000 0.0646894892772354
476000 0.0647044127005937
478000 0.0647171857484008
480000 0.0647322546857765
482000 0.0647475803547423
484000 0.0647592442847689
486000 0.0647730638127129
488000 0.0647849666135263
490000 0.0665238241824138
492000 0.0665378941182137
494000 0.0665520798011257
496000 0.0665666679305205
498000 0.0665787580825595
500000 0.0665898955251872
502000 0.065930983175298
504000 0.0659456165254088
506000 0.0659659585032285
508000 0.0659791364888194
510000 0.0659983649241585
512000 0.0660152367498017
514000 0.0660283909644489
516000 0.06603815829331
518000 0.0660525551358324
520000 0.0660663497814287
522000 0.0660823063970979
524000 0.0660941168292277
526000 0.0661031359083983
528000 0.0661152326999619
530000 0.0661308936913347
532000 0.0661457537031142
534000 0.0661620533634707
536000 0.0661741034677511
538000 0.066185357089672
540000 0.0661972350990437
542000 0.0662119371122324
544000 0.066227400902958
546000 0.0662394915394838
548000 0.0662525428880234
550000 0.0662634340158688
552000 0.0662755747513683
554000 0.0662927426909886
556000 0.066310191480856
558000 0.0663243040810365
560000 0.066339572217584
562000 0.0663550742676439
564000 0.0663719369013573
566000 0.0663868510899883
568000 0.0663989639389529
570000 0.0664121964787484
572000 0.0664259973874262
574000 0.0664369521523048
576000 0.066450818924154
578000 0.0664684378700408
580000 0.0664830036697846
582000 0.0664953626954275
584000 0.0665080422687669
586000 0.0665188196602993
588000 0.0665321097293301
590000 0.0665504636423528
592000 0.0665641843107819
594000 0.0665739157611011
596000 0.0531862223606822
598000 0.0531982694517362
600000 0.0532084781891046
602000 0.0532196376159273
604000 0.0532305628689999
606000 0.0532394045685143
608000 0.0532471589955037
610000 0.0532553479346735
612000 0.0532640985731395
614000 0.0532746739277134
616000 0.0532858942896308
618000 0.0532974914578066
620000 0.0533060093621737
622000 0.053311072415904
624000 0.0533151512057563
626000 0.0533193463682619
628000 0.0533284249329993
630000 0.0533354759586326
632000 0.0533428311125531
634000 0.053351595969508
636000 0.0533574319400755
638000 0.0533657753423971
640000 0.0533725126477858
642000 0.0533799520000969
644000 0.0533873259312691
646000 0.0533949886888546
648000 0.0534034382805948
650000 0.0534152255123184
652000 0.0424510009319354
654000 0.0424514728812737
656000 0.0424525952645224
658000 0.0424555509043764
660000 0.0424559927343165
662000 0.0424591103749415
664000 0.0424603315441195
666000 0.0424589418256115
668000 0.0424654048282088
670000 0.0424660857996757
672000 0.0424682594667828
674000 0.0424722918484607
676000 0.0424756368138485
678000 0.0424779714710936
680000 0.0424799048035747
682000 0.0424813875450967
684000 0.0424819597183731
686000 0.0424836877174747
688000 0.0424864530383346
690000 0.0424891894490528
692000 0.0424915725553111
694000 0.0424935592968922
696000 0.042495401722994
698000 0.0424982448746584
700000 0.0322505004938441
702000 0.0322516825423519
704000 0.0322511119985304
706000 0.0322523953729738
708000 0.0322518113563592
710000 0.0322526114484145
712000 0.03225204396153
714000 0.0322517552046712
716000 0.0322501140837024
718000 0.0322491364850532
720000 0.0322470696582601
722000 0.0322458839563156
724000 0.0322442460741291
726000 0.0322416548232217
728000 0.0322400471269072
730000 0.0322374231073005
732000 0.0322365213101984
734000 0.0322343985586864
736000 0.0322314453024613
738000 0.0322307358505955
740000 0.0322299695252482
742000 0.0322293465432211
744000 0.0322275380717858
746000 0.0322237198674001
748000 0.0322232759645099
750000 0.0322230066430291
752000 0.0322225410614438
754000 0.0322230806872042
756000 0.0322213834299046
758000 0.0322226130158253
760000 0.032224582076514
762000 0.032224149414046
764000 0.0322221622385041
766000 0.0322224779142696
768000 0.0322217985845018
770000 0.032221098178668
772000 0.0322219504046819
774000 0.0322229699327197
776000 0.0322252507739142
778000 0.0322270212859533
780000 0.0322273971086703
782000 0.0322315595408227
784000 0.0322341548110315
786000 0.0322348740052294
788000 0.0322368999455432
790000 0.0322373413774957
792000 0.0322378263481809
794000 0.0322375096979692
796000 0.032238886969399
798000 0.0322386932150442
800000 0.0322376617078212
802000 0.0322369524558719
804000 0.0322360741055692
806000 0.0322352076379024
808000 0.0322349263656369
810000 0.0322380278174203
812000 0.0322364597522341
814000 0.0322375029222612
816000 0.0322362553069224
818000 0.0322362572592536
820000 0.0322345881891786
822000 0.0322357897487528
824000 0.0322371348268986
826000 0.032238747174228
828000 0.0322395727506739
830000 0.0322380713955517
832000 0.0322375793434092
834000 0.0322383913413223
836000 0.0322373683722351
838000 0.0322390915679883
840000 0.0322391234448939
842000 0.0322385366560331
844000 0.0322389537448077
846000 0.0322397868269933
848000 0.0322396975829445
850000 0.0322421427904137
852000 0.0322430643978528
854000 0.0322420551255576
856000 0.0322392429462693
858000 0.0322393327497234
860000 0.032240653191756
862000 0.0322411209931489
864000 0.0322421845585229
866000 0.0322411101401721
868000 0.0322382000565411
870000 0.032238208779812
872000 0.0322405336745232
874000 0.0322389095499544
876000 0.0322392792780395
878000 0.0322393845448983
880000 0.032240619720353
882000 0.0322420205733706
884000 0.0322406401134601
886000 0.032241072161593
888000 0.0322401537999614
890000 0.0322406321964809
892000 0.0322423839731574
894000 0.0322425658112524
896000 0.0322429774717918
898000 0.0322463139972158
900000 0.032247538577967
902000 0.0322470456467556
904000 0.0322483470478975
906000 0.0322502384914513
908000 0.0322542025109904
910000 0.0322569572221149
912000 0.032259929835013
914000 0.0322589968533155
916000 0.0322597484635902
918000 0.0322617391067575
920000 0.0322630540513189
922000 0.0357413986422184
924000 0.0357443619456243
926000 0.0357458461695785
928000 0.0357497013419344
930000 0.0357528869664413
932000 0.0357556712354521
934000 0.0357596969330217
936000 0.0357581689623063
938000 0.0357595850989042
940000 0.0357620042751204
942000 0.0357637442155147
944000 0.0357654169365363
946000 0.0357653508718299
948000 0.0357698905354898
950000 0.0357738835828268
952000 0.0357764998639571
954000 0.0357775048996246
956000 0.0357799247028491
958000 0.0357788023388954
960000 0.0357833557408809
962000 0.0357850577967339
964000 0.03578791729227
966000 0.0357905521998515
968000 0.035791702508325
970000 0.0357927209424784
972000 0.0357940936743505
974000 0.0357960315898495
976000 0.0358001841233065
978000 0.0358014387781118
980000 0.035803054911491
982000 0.0358068968591996
984000 0.0358087943492346
986000 0.0358108441463137
988000 0.0358140694243843
990000 0.0358168385595321
992000 0.0358208153582793
994000 0.0358210661371771
996000 0.0358253226853109
998000 0.0576192725326105
1000000 0.0576138623921637
1002000 0.0576053441124281
1004000 0.0575964345176103
1006000 0.0575878605187539
1008000 0.0575802603949184
1010000 0.0575779447687757
1012000 0.0575723737508911
1014000 0.057565849045091
1016000 0.057560608671242
1018000 0.0575574885793689
1020000 0.0575509540415187
1022000 0.0575498202089823
1024000 0.0575467826682568
1026000 0.0575425415571447
1028000 0.0575376030565831
1030000 0.0575333274303535
1032000 0.057524467332049
1034000 0.0575195298430463
1036000 0.057511361534122
1038000 0.0575099063979041
1040000 0.0574996396429092
1042000 0.0574933958759522
1044000 0.0574899432423349
1046000 0.0574823939165957
1048000 0.0574770565276927
1050000 0.0574764827395734
1052000 0.0574672574973119
1054000 0.0574591919396575
1056000 0.0574499153511997
1058000 0.0574452731672727
1060000 0.0574421213462379
1062000 0.0574397451633349
1064000 0.0574330899939384
1066000 0.0574275520616466
1068000 0.0574198600020394
1070000 0.057412748102049
1072000 0.0574066223778446
1074000 0.0574034986343462
1076000 0.057398725747334
1078000 0.0573982671714763
1080000 0.0573947715559927
1082000 0.0573927045266617
1084000 0.0573902805649156
1086000 0.0573891680061806
1088000 0.0573839772747662
1090000 0.0573778404377098
1092000 0.0573733928908163
1094000 0.0573645016902832
1096000 0.0573571011780971
1098000 0.057354521581856
1100000 0.0573514146457736
1102000 0.0573473247131163
1104000 0.0573424990911522
1106000 0.0573318629642726
1108000 0.0573274475653829
1110000 0.0573218882967659
1112000 0.0573185744142346
1114000 0.0573108661769604
1116000 0.0573053666501882
1118000 0.0572995548747175
1120000 0.0572941223785868
1122000 0.0572902865666688
1124000 0.0572860206169153
1126000 0.0572820142821088
1128000 0.0572770369622899
1130000 0.0572666943700785
1132000 0.0572609191347962
1134000 0.0572535738685472
1136000 0.0572463762625973
1138000 0.0572378253507095
1140000 0.0572297758835696
1142000 0.0572275369536775
1144000 0.0572207866019548
1146000 0.0572222127029546
1148000 0.0572161914490152
1150000 0.0572090391591309
1152000 0.0572044925443914
1154000 0.0571993818007484
1156000 0.0571932326327593
1158000 0.0571916410227676
1160000 0.057188316277969
1162000 0.0571867227046954
1164000 0.0571825489521157
1166000 0.0571770430214454
1168000 0.0571727981354801
1170000 0.0571640213786595
1172000 0.0571626082165653
1174000 0.0571541000606843
1176000 0.0571461683179457
1178000 0.0571380136051062
1180000 0.0571321599751197
1182000 0.0571288665085157
1184000 0.057125869427249
1186000 0.0571248120618821
1188000 0.0571178732532191
1190000 0.0571112763695875
1192000 0.0571058184560936
1194000 0.0571009679148848
1196000 0.0570942982888726
1198000 0.057090897705212
1200000 0.0570859363872978
1202000 0.0570819048613628
1204000 0.0570793022587331
1206000 0.0570720919432505
1208000 0.0570672347988951
1210000 0.0570660143758978
1212000 0.0570589048741033
1214000 0.0570511428387644
1216000 0.0570486387470669
1218000 0.0570428955460692
1220000 0.0459392113135199
1222000 0.045928234098534
1224000 0.0459211243356395
1226000 0.0459149076203588
1228000 0.0459040415194641
1230000 0.0458911162811253
1232000 0.0458834872605227
1234000 0.0458773099491738
1236000 0.0458670473992378
1238000 0.0458595601575049
1240000 0.0458526501710885
1242000 0.0458451479066067
1244000 0.0458340617683305
1246000 0.0458265862339789
1248000 0.0458193218330065
1250000 0.0458129867482501
1252000 0.0458055961213939
1254000 0.0457961118907504
1256000 0.045787220637707
1258000 0.0457751166221948
1260000 0.0457644834955148
1262000 0.0510902298043991
1264000 0.0510848290408007
1266000 0.0510816370034805
1268000 0.0510780642579105
1270000 0.0510729285918737
1272000 0.0510660027391568
1274000 0.0510613240988963
1276000 0.0510586305085675
1278000 0.0510538773460678
1280000 0.0510483781340501
1282000 0.0510424209800812
1284000 0.051034852376555
1286000 0.0510311700404916
1288000 0.0510258354397469
1290000 0.0510221758134939
1292000 0.0510215843363204
1294000 0.0510197237951504
1296000 0.0510162892818096
1298000 0.0510091181803115
1300000 0.0510033254918437
1302000 0.0509966909263545
1304000 0.0509912240581251
1306000 0.0509897657117088
1308000 0.0509836349600313
1310000 0.0509751140274227
1312000 0.0509697637102899
1314000 0.0509656566289027
1316000 0.0509593701963296
1318000 0.0509542174833813
1320000 0.050948947697346
1322000 0.0509386479569317
1324000 0.0509373769929757
1326000 0.050936589010718
1328000 0.0509323601481672
1330000 0.0509308045195402
1332000 0.0509242608222504
1334000 0.0509187961364931
1336000 0.0509146497312188
1338000 0.0509086454223902
1340000 0.0509074304672734
1342000 0.0509025137494129
1344000 0.0508963473806916
1346000 0.0508876628134307
1348000 0.0508805221687909
1350000 0.0508759497675937
1352000 0.0508716158339965
1354000 0.0508670476465726
1356000 0.050863237394503
1358000 0.0508611141672896
1360000 0.0508550877782213
1362000 0.0508497237479921
1364000 0.0508467434560618
1366000 0.0508392234427428
1368000 0.0508358991472389
1370000 0.0508297434844344
1372000 0.0508236664548939
1374000 0.0508241268082749
1376000 0.0508158709688279
1378000 0.0508153879483126
1380000 0.0508133957157735
1382000 0.0508077039276775
1384000 0.050802579316279
1386000 0.0507994598354159
1388000 0.050789327585418
1390000 0.0507872343068158
1392000 0.0507810953094928
1394000 0.0507751788587648
1396000 0.0507721052840418
1398000 0.0507626814349565
1400000 0.0507582551689385
1402000 0.0507526979331465
1404000 0.0616291155580795
1406000 0.0616218897473813
1408000 0.0616178647887433
1410000 0.061613389043956
1412000 0.0616086119240491
1414000 0.0616059659761407
1416000 0.0615990709102202
1418000 0.0615939620152943
1420000 0.0615917549075696
1422000 0.0615851828093991
1424000 0.0615766921808752
1426000 0.0615747116198473
1428000 0.061573498217254
1430000 0.0615659499674734
1432000 0.0615590779323658
1434000 0.0615522667782315
1436000 0.0615442636326801
1438000 0.0615407031217744
1440000 0.06153556362095
1442000 0.0615326938701368
1444000 0.061527757353085
1446000 0.0615223854413287
1448000 0.0615142299631424
1450000 0.061505410847249
1452000 0.0615016049127076
1454000 0.0614978536835825
1456000 0.0614903260540059
1458000 0.0614847594483753
1460000 0.0614807903342112
1462000 0.0614776824824193
1464000 0.0614725124588402
1466000 0.0614662441292573
1468000 0.0614637231488103
1470000 0.0614604911139193
1472000 0.0614540572037516
1474000 0.0614510435443658
1476000 0.0614495819131465
1478000 0.0614430701933842
1480000 0.0614357198290461
1482000 0.0614357235542439
1484000 0.0614321664226742
1486000 0.0614277047288101
1488000 0.061424068184616
1490000 0.0614212174310241
1492000 0.0614145967597163
1494000 0.0614116734793384
1496000 0.0614057810888716
1498000 0.0614028726489447
1500000 0.0613958835433391
1502000 0.0613916384642745
1504000 0.0613888287327413
1506000 0.0613880309056465
1508000 0.0613848511287813
1510000 0.0613832681875873
1512000 0.0613793327391758
1514000 0.0613738691412457
1516000 0.0613672813862534
1518000 0.0613626730271477
1520000 0.0613608055881422
1522000 0.0613597805693614
1524000 0.0613541193949953
1526000 0.0613453191447235
1528000 0.0613413937100511
1530000 0.0613351963102876
1532000 0.0613274804559991
1534000 0.0613223383422085
1536000 0.0613205242287953
1538000 0.0613135299294225
1540000 0.0613141695543473
1542000 0.0613080726372372
1544000 0.0612985949898275
1546000 0.0612899095886046
1548000 0.0612870460897812
1550000 0.0612912284071107
1552000 0.0612850637880112
1554000 0.0612844929399832
1556000 0.0612791444211411
1558000 0.0612753497270435
1560000 0.0612727977941838
1562000 0.0612706131086175
1564000 0.0612677578339318
1566000 0.0612608068935159
1568000 0.0612561427163136
1570000 0.0612525385874291
1572000 0.0612470899565294
1574000 0.0612443238020904
1576000 0.061239284679914
1578000 0.0612346271159313
1580000 0.0612327194389407
1582000 0.0612272749659075
1584000 0.0612263496251387
1586000 0.0612193155960088
1588000 0.061215110435561
1590000 0.0612116117482309
1592000 0.0612100092457591
1594000 0.0612064830389945
1596000 0.061198813269126
1598000 0.0611927003818463
1600000 0.0611900061660381
1602000 0.0611824620821932
1604000 0.0611763765860117
1606000 0.0611706881938485
1608000 0.0611663560585318
1610000 0.0611611063436821
1612000 0.0611568132612723
1614000 0.0611544664708174
1616000 0.0611496555983223
1618000 0.0611480847546204
1620000 0.0611461577772423
1622000 0.0611433407841286
1624000 0.0611394781447334
1626000 0.0611364771173525
1628000 0.0611322390951558
1630000 0.0611281678319263
1632000 0.0611276805021198
1634000 0.0611230490122559
1636000 0.0611160890255532
1638000 0.0611118067709616
1640000 0.0611073931394678
1642000 0.061109540552952
1644000 0.0611046801979065
1646000 0.061099575077666
1648000 0.0610930160449708
1650000 0.0610914415723537
1652000 0.0610848327868707
1654000 0.0610829473689304
1656000 0.0610814158155579
1658000 0.0610757625023197
1660000 0.061074397564336
1662000 0.0610713029802183
1664000 0.061070243862821
1666000 0.0610681336611978
1668000 0.0610624059461427
1670000 0.0664383996263101
1672000 0.066433749805859
1674000 0.0664302471414962
1676000 0.0664287902564779
1678000 0.0664230330579254
1680000 0.0664205831333343
1682000 0.0664161760753453
1684000 0.0664139850677906
1686000 0.0664105579550544
1688000 0.0664070450699933
1690000 0.066406589695964
1692000 0.06639811941334
1694000 0.0663974207594359
1696000 0.0663963200528674
1698000 0.0663928093620621
1700000 0.0663908096276328
1702000 0.066390226572355
1704000 0.0663882917146742
1706000 0.0663857615779293
1708000 0.0663852677996002
1710000 0.0663834520347464
1712000 0.0663808756730846
1714000 0.0663766787038094
1716000 0.0663677089539426
1718000 0.0663664194933946
1720000 0.0663579732006442
1722000 0.0663551714503283
1724000 0.0663497980670848
1726000 0.0663525385383338
1728000 0.0663536929462487
1730000 0.0663495912729232
1732000 0.0663430778805375
1734000 0.0663411940159431
1736000 0.0663375327523032
1738000 0.0663367356823821
1740000 0.0663373168647879
1742000 0.066338268182161
1744000 0.0663399524307523
1746000 0.0663327113697898
1748000 0.0663289607076717
1750000 0.0663243812860176
1752000 0.0663205807710586
1754000 0.0663178954369512
1756000 0.0663156323361427
1758000 0.0663119335722855
1760000 0.0663094204285281
1762000 0.0663042039639434
1764000 0.0663000116763513
1766000 0.0663014061917212
1768000 0.0662970069525655
1770000 0.0662952638867927
1772000 0.0662930035259082
1774000 0.0662934542763747
1776000 0.0662913316076007
1778000 0.0662931613678854
1780000 0.0662906891013062
1782000 0.0662879208082938
1784000 0.0662849853737445
1786000 0.066283788139545
1788000 0.0662868140397619
1790000 0.0662868601917396
1792000 0.0662829364283027
1794000 0.0662802647882424
1796000 0.0662794750642332
1798000 0.0662784016247103
1800000 0.0662788430871569
1802000 0.0662789976283143
1804000 0.0662763655793794
1806000 0.0662764457328744
1808000 0.0662739294911562
1810000 0.0662736956190004
1812000 0.066267490823382
1814000 0.0662632801029614
1816000 0.0662605204845939
1818000 0.0662559813152604
1820000 0.0662558171482479
1822000 0.0662579873576794
1824000 0.0662583309978639
1826000 0.0662545512035522
1828000 0.0662517782661864
1830000 0.0662514713190033
1832000 0.0662490689088771
1834000 0.0662469996372163
1836000 0.0662490258129139
1838000 0.0662458285889097
1840000 0.0662445034010679
1842000 0.066245695959046
1844000 0.0662422675136485
1846000 0.0662424830824871
1848000 0.0662398913189627
1850000 0.0662352890133086
1852000 0.0662371197955026
1854000 0.0662326703715318
1856000 0.0662304497212489
1858000 0.0662227256447954
1860000 0.0662220822346194
1862000 0.0662210716693588
1864000 0.0662190707224938
1866000 0.066217125770706
1868000 0.0662175580176221
1870000 0.0662152692632555
1872000 0.0662145794165258
1874000 0.0662126913397574
1876000 0.0662127454402494
1878000 0.0662140374013243
1880000 0.066215916649337
1882000 0.0662137216127179
1884000 0.0662140674306349
1886000 0.0662156729848833
1888000 0.0662122663447916
1890000 0.0662137575926834
1892000 0.0662186284074904
1894000 0.0662136103144954
1896000 0.066214110236757
1898000 0.066208555172203
1900000 0.0662062468125335
1902000 0.0662065586727835
1904000 0.0662078150964828
1906000 0.0662099148001072
1908000 0.0662099119492238
1910000 0.0662075245034874
1912000 0.0662101520364985
1914000 0.066210662791534
1916000 0.06620777901615
1918000 0.0662066291521816
1920000 0.0662075146775654
1922000 0.0662024677972332
1924000 0.0662057200166775
1926000 0.0662052750704742
1928000 0.0662036886190227
1930000 0.0662033416908021
1932000 0.0662021330960372
1934000 0.0662032082320904
1936000 0.0661987685683636
1938000 0.0662003313009445
1940000 0.0661985073552625
1942000 0.066197344458059
1944000 0.0661953377705633
1946000 0.0661936042598118
1948000 0.0661970162069862
1950000 0.0661958101448575
1952000 0.0661943903739282
1954000 0.0661948917555343
1956000 0.0661907441192107
1958000 0.0661866069233252
1960000 0.0661843799992546
1962000 0.0661863054008617
1964000 0.0661880938465437
1966000 0.0661880399687233
1968000 0.0661874034639277
1970000 0.0661870385150693
1972000 0.0661846799209806
1974000 0.0661846667431473
1976000 0.0661797473290933
1978000 0.0661747935210222
1980000 0.0661740359726276
1982000 0.0661763790342541
1984000 0.0661722227200334
1986000 0.0661700110552057
1988000 0.0661695982138792
1990000 0.0661702960921725
1992000 0.0661697335824361
1994000 0.0661694666897644
1996000 0.0661717157903321
1998000 0.0661706311898931
2000000 0.0661743137219533
2002000 0.0661773322945619
2004000 0.066181380761404
2006000 0.0661834784272094
2008000 0.0661826693592626
2010000 0.0661846493275256
2012000 0.0661882403510799
2014000 0.0661952324112703
2016000 0.0715229328736009
2018000 0.0715248853952971
2020000 0.0715238610896818
2022000 0.0715265612285668
2024000 0.0715275489110317
2026000 0.0715268446373622
2028000 0.0715236214180221
2030000 0.0715226197714885
2032000 0.0715199159862746
2034000 0.0715199370672688
2036000 0.0715167201807345
2038000 0.0715136463583578
2040000 0.0715150838765629
2042000 0.0715129837189329
2044000 0.0715099069872707
2046000 0.0715088886080773
2048000 0.0715056292821096
2050000 0.0715044333544537
2052000 0.0715025257991437
2054000 0.071498814859411
2056000 0.0714982139120539
2058000 0.0714988669254349
2060000 0.0714963130428444
2062000 0.0714943974410223
2064000 0.0714910728046154
2066000 0.0714848023167631
2068000 0.0714877843184853
2070000 0.0714826799322635
2072000 0.0714842587093592
2074000 0.0714813498186003
2076000 0.0714783275825113
2078000 0.0714769756606977
2080000 0.0714713535864506
2082000 0.0714697562985158
2084000 0.0714711235009974
2086000 0.0714707896798446
2088000 0.0714674281306186
2090000 0.0714654675994771
2092000 0.0714619146809372
2094000 0.0714578226002715
2096000 0.0714549401375446
2098000 0.0714509320966134
2100000 0.0714490802245416
2102000 0.0714412473849574
2104000 0.0714408374927226
2106000 0.071439622452217
2108000 0.0714368809767714
2110000 0.0714364088520054
2112000 0.0714318490085556
2114000 0.0714332146105436
2116000 0.071434344192681
2118000 0.0714313294618995
2120000 0.0714312614625763
2122000 0.0714334083595823
2124000 0.0714315724892029
2126000 0.0714281680736849
2128000 0.0714250088349861
2130000 0.0714245606888745
2132000 0.0714227518587434
2134000 0.0714217700333385
2136000 0.0714258858932241
2138000 0.0714227403562979
2140000 0.0714238410926947
2142000 0.0714189727066128
2144000 0.0714223485417364
2146000 0.0714242589250702
2148000 0.0714254144299197
2150000 0.071426784242224
2152000 0.07142775968432
2154000 0.0714321985281799
2156000 0.0714301771724685
2158000 0.0714355118936593
2160000 0.0714335151385664
2162000 0.0714287152542395
2164000 0.071428847297487
2166000 0.0714291748225362
2168000 0.071425838773842
2170000 0.0714253298623674
2172000 0.0714274819088208
2174000 0.0714271653285369
2176000 0.071429854449097
2178000 0.071431014430175
2180000 0.0714313342198286
2182000 0.0714340419759016
2184000 0.0714363401577754
2186000 0.0714317823756131
2188000 0.0714299442944132
2190000 0.0714287297358306
2192000 0.071431346331857
2194000 0.0714308006159653
2196000 0.0714313317533736
2198000 0.071429222128458
2200000 0.0714341710285177
2202000 0.0714326596528861
2204000 0.0714349832756098
2206000 0.0714330455501774
2208000 0.0714312081568857
2210000 0.0714260091821899
2212000 0.0714266366904749
2214000 0.071424612227517
2216000 0.0714289786830796
2218000 0.0714309369129288
2220000 0.0714280327183523
2222000 0.0714257522155187
2224000 0.0714255020406573
2226000 0.0714214932143413
2228000 0.0714212485497589
2230000 0.0714208010409393
2232000 0.071418196478769
2234000 0.0714192332306162
2236000 0.071418873085616
2238000 0.0714150859550222
2240000 0.0714154554791553
2242000 0.0714116112429306
2244000 0.0714111006482285
2246000 0.0714124853056142
2248000 0.071412324770646
2250000 0.0714121633556237
2252000 0.0714101138000899
2254000 0.0714083548262602
2256000 0.0714062761634027
2258000 0.0714029384175032
2260000 0.0714043444680968
2262000 0.0714019079064735
2264000 0.0713989207246368
2266000 0.0713985669676026
2268000 0.0714002067869338
2270000 0.0714016492984982
2272000 0.071402209676942
2274000 0.0714015636764616
2276000 0.0714031506430871
2278000 0.0714060932925219

==> Figures/with_middle_bar_w_softmax.txt <==
0 0.127407862048937
2000 0.127481884424124
4000 0.127554993970994
6000 0.127472345230251
8000 0.11920435221138
10000 0.119114181905749
12000 0.119034497560793
14000 0.11892250903855
16000 0.118822677525448
18000 0.118717032392641
20000 0.118604423903551
22000 0.118488269810215
24000 0.117521969728042
26000 0.117347679518185
28000 0.117203822422151
30000 0.11706027349171
32000 0.116912708435608
34000 0.116766948150984
36000 0.116625955417288
38000 0.11645492573341
40000 0.116321469203058
42000 0.116190437658452
44000 0.116060989955691
46000 0.11593482906006
48000 0.115813624865663
50000 0.115666057370864
52000 0.115552360592311
54000 0.115439453130271
56000 0.115332426785894
58000 0.115220595405604
60000 0.11511190456052
62000 0.114980847903768
64000 0.114875020852417
66000 0.114773152186915
68000 0.114666825400571
70000 0.114568464066277
72000 0.101583853481011
74000 0.112654468471928
76000 0.112580335079093
78000 0.11250829802865
80000 0.112438007724676
82000 0.10642768795029
84000 0.10635617666652
86000 0.106269507729503
88000 0.106198630514485
90000 0.106124537391646
92000 0.106054116182302
94000 0.105978604756659
96000 0.10590393258345
98000 0.1058148397973
100000 0.0985043425171694
102000 0.0984439151813196
104000 0.0983891767529482
106000 0.0983571452152106
108000 0.0983251607838838
110000 0.0982854601651158
112000 0.0982598310563175
114000 0.0982664717451882
116000 0.0982686995581147
118000 0.0898262710535293
120000 0.0897723211959221
122000 0.0897070249576388
124000 0.089653916162076
126000 0.0895995000153455
128000 0.0895479058380546
130000 0.0894974392911823
132000 0.089445820576022
134000 0.0893844551549668
136000 0.0893337960642411
138000 0.0892838037812072
140000 0.0892337617002838
142000 0.0891840071146035
144000 0.0891372107964299
146000 0.0890781578206683
148000 0.0869956411126757
150000 0.0869620433663756
152000 0.0854610735435389
154000 0.0853989840016754
156000 0.0853373056891461
158000 0.0852610788544964
160000 0.0852026471208345
162000 0.0851466916949367
164000 0.0850907824431798
166000 0.0850326419709631
168000 0.0849759422170077
170000 0.0849057920038041
172000 0.0848747139011371
174000 0.0848233639988289
176000 0.0847727382650051
178000 0.0751222688273983
180000 0.0750886222811953
182000 0.0750441076286083
184000 0.0750119294455531
186000 0.0749791533532226
188000 0.0749441014568765
190000 0.0749122644139373
192000 0.0748779608225121
194000 0.0748364413476106
196000 0.0748065368129779
198000 0.0747770536024067
200000 0.0747453842839104
202000 0.0747146892409509
204000 0.074684748029045
206000 0.0746472357930852
208000 0.0746163909585315
210000 0.074587312518907
212000 0.0745586678058685
214000 0.0745288849887144
216000 0.0745002392647489
218000 0.074464822537022
220000 0.0792562730428121
222000 0.072552475130485
224000 0.0725351138399797
226000 0.0725171315692831
228000 0.0724952674460254
230000 0.0816791331465636
232000 0.0816718717786128
234000 0.0816609859373817
236000 0.0816535866149705
238000 0.0816472888112561
240000 0.0816388869875601
242000 0.0816291665429446
244000 0.0816235913847597
246000 0.0816158173419017
248000 0.0816073880051778
250000 0.0815983462876103
252000 0.0815857773251451
254000 0.0815737919301796
256000 0.0815643857074405
258000 0.0815541035962838
260000 0.0815470386196479
262000 0.081539005698249
264000 0.081530245324292
266000 0.0815199788484168
268000 0.0815095205656752
270000 0.094941056798708
272000 0.0948979023846722
274000 0.0948567054091582
276000 0.0948136103737238
278000 0.0947645691489543
280000 0.0947235297729779
282000 0.0903374987646022
284000 0.090294389430742
286000 0.0902542518680995
288000 0.0902115124126931
290000 0.0901581911127738
292000 0.0901173833507098
294000 0.0900756700124324
296000 0.0900360992572776
298000 0.0899914581847527
300000 0.0761220365066661
302000 0.0760545960187678
304000 0.0839411170971181
306000 0.083877182112139
308000 0.0819998675501714
310000 0.0819500323554167
312000 0.0819015136630034
314000 0.0818418320747476
316000 0.0817909112650577
318000 0.081742953670782
320000 0.0816912211949788
322000 0.0816409529224574
324000 0.0815903494326328
326000 0.0815275324720446
328000 0.0814802800942311
330000 0.0854255685725921
332000 0.0853902177438255
334000 0.0853559967028927
336000 0.0853230645052929
338000 0.0852816565703807
340000 0.0852514392255947
342000 0.0852229939093532
344000 0.0851917380972299
346000 0.0851577726431304
348000 0.0851294364346315
350000 0.0850913595437308
352000 0.0850588271833245
354000 0.0850262629793167
356000 0.0849914526179897
358000 0.0849547563272286
360000 0.0849228837605183
362000 0.0848814893370207
364000 0.0848506367773788
366000 0.0848182589218799
368000 0.0847848124585083
370000 0.0847541082329129
372000 0.0847214455023671
374000 0.084683976856212
376000 0.0846531432576948
378000 0.0846224032623642
380000 0.0845957899630456
382000 0.0845653639128405
384000 0.0845355509106363
386000 0.0844959570204072
388000 0.0844668377248743
390000 0.0844351609656068
392000 0.0844011876545727
394000 0.0843735881848315
396000 0.0843439368191787
398000 0.0885114511423797
400000 0.0884769795520343
402000 0.0884400255805916
404000 0.0884070495655797
406000 0.0883710349228855
408000 0.0883365964236514
410000 0.0782496569708697
412000 0.078206697413738
414000 0.0781627621337792
416000 0.0781215219544753
418000 0.0780809152676245
420000 0.07803831110611
422000 0.0779843193977457
424000 0.0779421703053935
426000 0.07790222363641
428000 0.0778578886427451
430000 0.0778177141337506
432000 0.0777761563419051
434000 0.0777281480428886
436000 0.0776840305684965
438000 0.0776422447382483
440000 0.0776038752049772
442000 0.07756339818104
444000 0.0775251302679394
446000 0.0774765277465514
448000 0.0774359786948003
450000 0.0773938904492616
452000 0.0773566516792654
454000 0.0773162260707126
456000 0.0772783917008953
458000 0.0772347848044186
460000 0.0771988283804501
462000 0.077160534384264
464000 0.0771234668700988
466000 0.0770854371699436
468000 0.0770464550867112
470000 0.0769983111139688
472000 0.0769602165711091
474000 0.0769218569228507
476000 0.0768888877207852
478000 0.0768545292091553
480000 0.076819640236517
482000 0.0767701599448445
484000 0.0767336280069574
486000 0.076699473188887
488000 0.0766615984889456
490000 0.0782271769720692
492000 0.0781913920071942
494000 0.0781464905636297
496000 0.0781074764204159
498000 0.0780693649446572
500000 0.0780322758439727
502000 0.077995653424687
504000 0.0779577599621058
506000 0.0779101962770966
508000 0.0778711084388106
510000 0.0778388246313837
512000 0.0778004628888537
514000 0.0777621254199178
516000 0.0777252296722066
518000 0.0776773306084998
520000 0.0776414942520837
522000 0.0776051764168912
524000 0.0775657336073153
526000 0.0775247832717735
528000 0.0774892491204952
530000 0.0774444329929448
532000 0.0774095417215511
534000 0.0773759468842192
536000 0.0773368427580161
538000 0.0772978669410582
540000 0.0772611057294102
542000 0.0772174384627602
544000 0.0771795126041358
546000 0.0771432182031987
548000 0.077107725224161
550000 0.077074247623269
552000 0.0770386479477483
554000 0.0769938295073219
556000 0.0769575110343613
558000 0.0769216115593912
560000 0.0768869309335463
562000 0.0768554033000697
564000 0.0768228511952102
566000 0.0767853783932119
568000 0.0767540537800322
570000 0.0767246747867092
572000 0.0766942124397088
574000 0.0766624886128345
576000 0.0766323966473018
578000 0.0765940897316549
580000 0.0765657517193965
582000 0.0765336867561265
584000 0.0764986954608986
586000 0.0764704952245751
588000 0.0764387774207154
590000 0.0764011957801991
592000 0.0763721629312144
594000 0.0763425310001284
596000 0.0763169726962058
598000 0.07628488958767
600000 0.0762508972741266
602000 0.0762119660834087
604000 0.0761829573561155
606000 0.0761498017821655
608000 0.0761204228436469
610000 0.0760885137878239
612000 0.0760564387774499
614000 0.076018420936941
616000 0.0759926528333953
618000 0.0759665467990904
620000 0.0759382619575633
622000 0.0759117531638372
624000 0.0758830594431974
626000 0.0758419601650213
628000 0.0758125651947023
630000 0.0757857206547766
632000 0.0757497805788624
634000 0.0757192774320344
636000 0.0756896283567041
638000 0.0756549151319138
640000 0.0756227078232742
642000 0.0755951590954784
644000 0.0755681007294851
646000 0.0755415944351393
648000 0.0755157726042838
650000 0.0754838092050401
652000 0.0754551218391303
654000 0.0754261635796051
656000 0.0753956251209153
658000 0.0753674890754755
660000 0.0753378532812195
662000 0.0753045737125182
664000 0.0752744843295566
666000 0.0752457982994227
668000 0.0752202623448273
670000 0.0751880357477476
672000 0.0751638405020383
674000 0.0751305968617594
676000 0.0751046523000305
678000 0.0750771178321412
680000 0.0750498633537378
682000 0.0750230636833263
684000 0.0749960358941308
686000 0.0749607097596218
688000 0.0749333862789477
690000 0.0749060621587993
692000 0.0748788186091143
694000 0.074850736013452
696000 0.0748238401703685
698000 0.0747889507693652
700000 0.0747579229123513
702000 0.0747316952391003
704000 0.0747034565508778
706000 0.0746790178419152
708000 0.0746536333816741
710000 0.0746235315169277
712000 0.0745950857452553
714000 0.0745662140887504
716000 0.0745373755067977
718000 0.0745083268916927
720000 0.074477748754314
722000 0.0744444757702837
724000 0.0744140558586611
726000 0.0743887303855476
728000 0.0743613326855115
730000 0.0743323937260633
732000 0.074302908082651
734000 0.0742696147848253
736000 0.0742390354510771
738000 0.0742131178961288
740000 0.0741922189367157
742000 0.0741664791921204
744000 0.0741414899228403
746000 0.0741062334195075
748000 0.074078935008818
750000 0.0740515182848702
752000 0.0740237857860283
754000 0.0739975737009074
756000 0.0739692850757309
758000 0.0739371922617305
760000 0.0739118915179562
762000 0.0738854061535205
764000 0.0738558845408476
766000 0.0738304779810607
768000 0.0738040782630089
770000 0.0737742667317716
772000 0.07375084983932
774000 0.0737275130631154
776000 0.0737013629836421
778000 0.0736763317239366
780000 0.0736543164195981
782000 0.0736266476662767
784000 0.0736058535800666
786000 0.0735834381403852
788000 0.0735610099103399
790000 0.0735366123790694
792000 0.0735104727985756
794000 0.0734800964669128
796000 0.073455618066197
798000 0.0734321038138276
800000 0.0734075644452468
802000 0.0733836139169413
804000 0.073361619526662
806000 0.0733320395167645
808000 0.073306439338421
810000 0.07328381165559
812000 0.0732556995425263
814000 0.0732308081591213
816000 0.0732048506323452
818000 0.0731684885143974
820000 0.0731437412825854
822000 0.0731174118013998
824000 0.0730936799403991
826000 0.07306974642132
828000 0.0730448075522877
830000 0.0730147740899838
832000 0.0729904789116118
834000 0.0729660258057454
836000 0.0729425892908519
838000 0.0729222028458831
840000 0.0728949384150914
842000 0.0728640909536445
844000 0.0728395624170576
846000 0.0728121822180019
848000 0.0727863158647601
850000 0.0727613391271915
852000 0.0727360250660038
854000 0.0727033985040327
856000 0.0726745437435505
858000 0.0726487893594096
860000 0.0726231010457572
862000 0.0725994069065353
864000 0.0725727463063704
866000 0.0725439955362851
868000 0.0725165475690353
870000 0.0724918951202733
872000 0.0724696169901472
874000 0.0724436638104404
876000 0.072417073058743
878000 0.0723870109008273
880000 0.0723617113722682
882000 0.0723385368680579
884000 0.0723115052715623
886000 0.0722847613161248
888000 0.0722609951605575
890000 0.0722329129568125
892000 0.0722068134991996
894000 0.0721824338018846
896000 0.0721624690556239
898000 0.0721369839016137
900000 0.0721133869823226
902000 0.0720806137422
904000 0.0720564357998399
906000 0.0720296636818803
908000 0.0720089636586354
910000 0.0719856690535968
912000 0.0719621527590625
914000 0.0719311752791321
916000 0.0719063588111453
918000 0.0718814378388681
920000 0.0718545520050366
922000 0.0718279561265035
924000 0.0718027060128633
926000 0.0717719414053907
928000 0.071747573673995
930000 0.0717249344710217
932000 0.0717029302213576
934000 0.071679435778653
936000 0.0716493920372507
938000 0.0716184852497958
940000 0.0715922721401105
942000 0.0715653032695313
944000 0.0715431736730904
946000 0.0715204761533129
948000 0.0714976453411077
950000 0.0714703156520088
952000 0.0714457179465419
954000 0.0714224317004963
956000 0.0713970151641903
958000 0.0713734355748982
960000 0.0713495612730189
962000 0.0713195271297638
964000 0.0712971101918336
966000 0.0712729599534092
968000 0.0712499493758483
970000 0.0712265791271445
972000 0.0712016515245841
974000 0.0711719305176239
976000 0.0711533383204317
978000 0.0711301211588438
980000 0.071109879290598
982000 0.0710910416516169
984000 0.0710692915275746
986000 0.0710411552743264
988000 0.0710172006932936
990000 0.070993586341553
992000 0.0709703881377106
994000 0.0709439635621243
996000 0.0709237212108727
998000 0.0915844925544269
1000000 0.0915559693526906
1002000 0.0915249953078831
1004000 0.0914930834910303
1006000 0.0914619460496034
1008000 0.0914346940734925
1010000 0.0914001684399257
1012000 0.0913743943492669
1014000 0.0913462987480377
1016000 0.0913199408368135
1018000 0.0912976847169097
1020000 0.0912712043648871
1022000 0.0912420490961702
1024000 0.0912151157557486
1026000 0.0911890773380263
1028000 0.0911649314314144
1030000 0.0911396029003599
1032000 0.091113852632611
1034000 0.0910823442788677
1036000 0.0910545775775899
1038000 0.0910341051014098
1040000 0.091003875226129
1042000 0.0909778337694189
1044000 0.0909540863098208
1046000 0.0909224650419641
1048000 0.09089432864218
1050000 0.0908708996301281
1052000 0.0908410531543779
1054000 0.0908126500122146
1056000 0.0907854012032989
1058000 0.0907535056771563
1060000 0.0907271168727392
1062000 0.0907017747515164
1064000 0.090673363082956
1066000 0.0906469306064392
1068000 0.0906211217381543
1070000 0.090587246278346
1072000 0.0905603515437874
1074000 0.0905388447948399
1076000 0.0905139250792386
1078000 0.0904927314495569
1080000 0.0904673605764399
1082000 0.0904389268706929
1084000 0.090413313269817
1086000 0.0903901561548518
1088000 0.0903627676861992
1090000 0.0903399208897989
1092000 0.0903134395436954
1094000 0.0902803898354758
1096000 0.0902565491727166
1098000 0.0902336583287182
1100000 0.0902108993681997
1102000 0.0901856053756411
1104000 0.0901621244641452
1106000 0.0901303173929125
1108000 0.090105660040446
1110000 0.0900797279106629
1112000 0.0900542393436827
1114000 0.0900270073883266
1116000 0.0900010688356831
1118000 0.0899704167040234
1120000 0.0899463219207888
1122000 0.0899245172779313
1124000 0.0899032218528605
1126000 0.0898784600188543
1128000 0.0898544797896953
1130000 0.0898182193928273
1132000 0.0897918036745223
1134000 0.0897640058794757
1136000 0.0897382277592427
1138000 0.0897138723213394
1140000 0.0896881815663316
1142000 0.0896608996508216
1144000 0.0896361881708332
1146000 0.0896155728442204
1148000 0.0895908396952554
1150000 0.0895653854359857
1152000 0.0895423922483519
1154000 0.0895105117098764
1156000 0.0894852426860352
1158000 0.0894631341284821
1160000 0.0894400446692016
1162000 0.0894199832555372
1164000 0.0893974021177625
1166000 0.0893685460416082
1168000 0.0893428773192102
1170000 0.0893156174564065
1172000 0.0892924110068793
1174000 0.0892651047834999
1176000 0.0892383549237383
1178000 0.0892091109714438
1180000 0.0891831202098694
1182000 0.0891619044789675
1184000 0.0891380215447064
1186000 0.089118503472859
1188000 0.0890943332862392
1190000 0.0890690661746053
1192000 0.0890470453604738
1194000 0.0890220365479675
1196000 0.0889989207621084
1198000 0.0889773232714812
1200000 0.0889549570761555
1202000 0.0889280520505529
1204000 0.0889052412812898
1206000 0.08888192488566
1208000 0.0888636116979114
1210000 0.0888440208138494
1212000 0.0888221838617057
1214000 0.0887930782565377
1216000 0.0887752388666341
1218000 0.0887526041048654
1220000 0.0887284181784585
1222000 0.0887057329827975
1224000 0.0886823790572662
1226000 0.0886592161748718
1228000 0.0886374085338777
1230000 0.0886125587119892
1232000 0.0885916009036342
1234000 0.0885716939564
1236000 0.0885463050341557
1238000 0.0885235671858224
1240000 0.0885028562421046
1242000 0.088481874572024
1244000 0.088460529943005
1246000 0.0884416364603802
1248000 0.0884220564547318
1250000 0.0883993446449923
1252000 0.0883809578625609
1254000 0.0883573662985929
1256000 0.0883348225992571
1258000 0.0883125400435595
1260000 0.0882916545416373
1262000 0.0882697134627302
1264000 0.0882478097426086
1266000 0.0882293854803562
1268000 0.0882097660373435
1270000 0.0881851968295418
1272000 0.0881636884961511
1274000 0.0881395119199405
1276000 0.0881200990346082
1278000 0.0881034896627683
1280000 0.0880840033098702
1282000 0.0880645550447203
1284000 0.0880442009258681
1286000 0.0880250047942355
1288000 0.0880040420501772
1290000 0.0879879036203257
1292000 0.0879709438100954
1294000 0.0879567746658668
1296000 0.0879404467184001
1298000 0.0879171523206651
1300000 0.0878995312740771
1302000 0.0878796345723414
1304000 0.0878580115488848
1306000 0.0878436724718003
1308000 0.0878254493860755
1310000 0.0878022026318074
1312000 0.0877835422912586
1314000 0.0877632779982533
1316000 0.0877459780676749
1318000 0.0877249439504865
1320000 0.0877048212166296
1322000 0.0876818833215601
1324000 0.0876654297616184
1326000 0.0876493764802506
1328000 0.0876332545784058
1330000 0.0876152009654274
1332000 0.0875925256292358
1334000 0.0875705136342916
1336000 0.0875548466689535
1338000 0.0875335341452838
1340000 0.0875189986725731
1342000 0.0875006205526175
1344000 0.0874816397705265
1346000 0.0874582212986532
1348000 0.0874367760083562
1350000 0.0874181289315508
1352000 0.0873996111784382
1354000 0.0873831320470798
1356000 0.0873657550861585
1358000 0.0873454878354434
1360000 0.0873255579282368
1362000 0.087307189747441
1364000 0.0872898261994857
1366000 0.0872674171016538
1368000 0.0872507512795758
1370000 0.0872302024807237
1372000 0.0872115457189691
1374000 0.0871986144493278
1376000 0.0871779332468641
1378000 0.0871581745509318
1380000 0.0871412775553815
1382000 0.087121040749276
1384000 0.087105168471545
1386000 0.0870879155700632
1388000 0.0870698784704501
1390000 0.0870539014688933
1392000 0.0870354601257001
1394000 0.0870111931043689
1396000 0.0869956806485815
1398000 0.0869740128078211
1400000 0.0869582926766296
1402000 0.0869388579176514
1404000 0.0894244433625582
1406000 0.0894081457398613
1408000 0.089398728330439
1410000 0.089387907776713
1412000 0.0893767800146009
1414000 0.0893680929515253
1416000 0.0893531212203582
1418000 0.0893396685604225
1420000 0.0893290169170348
1422000 0.0893170478398009
1424000 0.0893037640020421
1426000 0.089294750240909
1428000 0.0892876380297565
1430000 0.0892738266981388
1432000 0.0892600722083675
1434000 0.0892471245496593
1436000 0.0892307970580062
1438000 0.089222536389634
1440000 0.0892106602928186
1442000 0.0891983329561665
1444000 0.0891891596886808
1446000 0.0891780393908211
1448000 0.0891655046717483
1450000 0.0891527472455116
1452000 0.0891399212213158
1454000 0.0891278257688447
1456000 0.0891163704427489
1458000 0.0891047632000259
1460000 0.0890931583515829
1462000 0.0890839870804466
1464000 0.0890727898061785
1466000 0.0890592784971194
1468000 0.0890484862022658
1470000 0.0890376549620057
1472000 0.0890243622653788
1474000 0.0890153413524103
1476000 0.0890043204466369
1478000 0.0889889178237879
1480000 0.088977850500441
1482000 0.0889733964212889
1484000 0.0889629439087635
1486000 0.088953157296715
1488000 0.0889437521358991
1490000 0.0889322437211407
1492000 0.0889195414987171
1494000 0.0889090703829177
1496000 0.0888987200044812
1498000 0.0888890687834198
1500000 0.0888753499601524
1502000 0.0888625519670418
1504000 0.0888519073727573
1506000 0.088845592981519
1508000 0.0888367306020681
1510000 0.0888304935244958
1512000 0.0888187297409972
1514000 0.0888068044964263
1516000 0.0887972317538165
1518000 0.0887869625151109
1520000 0.0887790891577923
1522000 0.0887708097408688
1524000 0.0887595533476609
1526000 0.0887467061304079
1528000 0.0887368688705313
1530000 0.0887238912394902
1532000 0.0887114159122147
1534000 0.0887010990932262
1536000 0.0886918703051408
1538000 0.0886801540482653
1540000 0.08867503866248
1542000 0.0886656447091823
1544000 0.0886523904979624
1546000 0.0886377032351495
1548000 0.088628618814019
1550000 0.0886219831277393
1552000 0.0886093347068978
1554000 0.088603159665877
1556000 0.0885921584550309
1558000 0.0885817517430285
1560000 0.0885741703508142
1562000 0.0885641208869338
1564000 0.0885530135173181
1566000 0.0885414813993883
1568000 0.0885296803999068
1570000 0.0885204982944215
1572000 0.088511157326287
1574000 0.0885009929531523
1576000 0.0884933682342582
1578000 0.0884849912946915
1580000 0.0884764541137446
1582000 0.0884667741756423
1584000 0.0884604186122555
1586000 0.0884470258656199
1588000 0.0884370015801102
1590000 0.0884280103986338
1592000 0.0884213500796448
1594000 0.0884100833571955
1596000 0.0883951090245339
1598000 0.0883812707458916
1600000 0.0883737869973716
1602000 0.0883593526971965
1604000 0.08834995497814
1606000 0.0883393827771108
1608000 0.0883284587013809
1610000 0.0883158722843808
1612000 0.0883054317304545
1614000 0.0883006236110695
1616000 0.0882907841578784
1618000 0.0882842547518827
1620000 0.0882754472051077
1622000 0.088265831433098
1624000 0.0882606284790163
1626000 0.0882517956539644
1628000 0.0882438751527747
1630000 0.0882364523949366
1632000 0.0882301620555439
1634000 0.0882176485799497
1636000 0.0882079802304812
1638000 0.0882001549993127
1640000 0.0881912160770216
1642000 0.0881877642417953
1644000 0.0881780809459116
1646000 0.0881660884255794
1648000 0.0881557075529581
1650000 0.0881488373141016
1652000 0.0881383530409979
1654000 0.0881271787486297
1656000 0.0881214121651722
1658000 0.0881128791368846
1660000 0.0881015225350345
1662000 0.0880951373527439
1664000 0.0880881874307881
1666000 0.0880794027046705
1668000 0.0880682111829899
1670000 0.0852248099897693
1672000 0.0852101664774252
1674000 0.0852007642046148
1676000 0.085190313379248
1678000 0.0851764138986409
1680000 0.0851657512753847
1682000 0.0851533158329954
1684000 0.085143992505457
1686000 0.0851306074754215
1688000 0.0851186882480366
1690000 0.0851114897626364
1692000 0.0850988198872899
1694000 0.0850901116291296
1696000 0.0850833095491264
1698000 0.0850737725152946
1700000 0.0850642906096999
1702000 0.0850570237914842
1704000 0.0850494422433784
1706000 0.085036211126401
1708000 0.0850275504098383
1710000 0.085016806127082
1712000 0.0850066027872981
1714000 0.0849955338471744
1716000 0.084979907827683
1718000 0.0849663639506609
1720000 0.0849519680746849
1722000 0.0849422993405017
1724000 0.0849306587540598
1726000 0.084923648098311
1728000 0.0849165927044159
1730000 0.0849025041743721
1732000 0.0848896396454391
1734000 0.0848796765545599
1736000 0.0848685847139147
1738000 0.0848602936711745
1740000 0.0848544447910988
1742000 0.084844157366364
1744000 0.0848365915284243
1746000 0.0848211004584742
1748000 0.0848115029890035
1750000 0.0848026409729881
1752000 0.0847929168989894
1754000 0.0847806821336408
1756000 0.0847699903011219
1758000 0.0847591155489025
1760000 0.0847480374843484
1762000 0.0847359430708076
1764000 0.0847274752771595
1766000 0.0847208739774407
1768000 0.0847102101475315
1770000 0.0846978581102698
1772000 0.0846860413900279
1774000 0.0846758944712894
1776000 0.0846666997116067
1778000 0.0846617077187425
1780000 0.0846533378853365
1782000 0.0846438611094536
1784000 0.0846343057065666
1786000 0.0846247835725598
1788000 0.0846169978299458
1790000 0.0846069937447276
1792000 0.0845958321903615
1794000 0.0845872588642388
1796000 0.0845788365925561
1798000 0.0845697166876586
1800000 0.0845634715666553
1802000 0.0845534421016231
1804000 0.0845457845981596
1806000 0.084536008581425
1808000 0.0845250410395815
1810000 0.0845177107738998
1812000 0.0845067969967667
1814000 0.0844937405762213
1816000 0.0844833105376295
1818000 0.0844738740604134
1820000 0.0844680591243452
1822000 0.0844645262455241
1824000 0.0844568552302849
1826000 0.0844457478233837
1828000 0.0844357459618737
1830000 0.0844309702881768
1832000 0.0844220992322128
1834000 0.084417463097376
1836000 0.0844098717694211
1838000 0.0843990160923511
1840000 0.084389893318094
1842000 0.0843813917298257
1844000 0.0843715026436783
1846000 0.0843630344698428
1848000 0.0843510486971823
1850000 0.0843381405704619
1852000 0.0843332954314728
1854000 0.0843239960283452
1856000 0.0843111632623808
1858000 0.0842996603909689
1860000 0.0842907238345479
1862000 0.0842808151798435
1864000 0.0842731223530845
1866000 0.0842643976647852
1868000 0.0842587324479744
1870000 0.0842486045055641
1872000 0.0842417862226489
1874000 0.0842306730124541
1876000 0.0842242604830014
1878000 0.0842189259721104
1880000 0.0842114977506241
1882000 0.0842008600597641
1884000 0.0841919796261931
1886000 0.0841828771769545
1888000 0.0841720302567632
1890000 0.0841680306607121
1892000 0.0841662299679969
1894000 0.0841528152863712
1896000 0.08414346240837
1898000 0.0841297572626773
1900000 0.0841234854124712
1902000 0.0841206664691535
1904000 0.0841178936057335
1906000 0.0841156098621844
1908000 0.0841117926749812
1910000 0.084105026778654
1912000 0.0841012188617689
1914000 0.084094716343835
1916000 0.0840874341425453
1918000 0.0840797759070223
1920000 0.0840753547381109
1922000 0.0840631352165861
1924000 0.084058058860794
1926000 0.0840519046523827
1928000 0.0840452370131585
1930000 0.0840378507624927
1932000 0.0840324407047069
1934000 0.084026135961591
1936000 0.0840174897136016
1938000 0.0840103073748215
1940000 0.0840022019195416
1942000 0.083993612239648
1944000 0.0839859046374485
1946000 0.0839752149152161
1948000 0.083974236049512
1950000 0.0839662414058851
1952000 0.0839582942338822
1954000 0.0839542344658584
1956000 0.0839458242557547
1958000 0.0839374250945575
1960000 0.0839319474674059
1962000 0.0839285627984572
1964000 0.0839266286728285
1966000 0.0839218948289589
1968000 0.0839171612420339
1970000 0.0839096867140112
1972000 0.0839027162619375
1974000 0.0838960784945922
1976000 0.0838885518512492
1978000 0.0838772928191392
1980000 0.0838724723276965
1982000 0.0838679634178615
1984000 0.0838617337388164
1986000 0.0838549546070423
1988000 0.0838505888580269
1990000 0.0838484655458395
1992000 0.0838428415677197
1994000 0.0838374139149725
1996000 0.0838331206560578
1998000 0.0838294531730159
2000000 0.0838263728177548
2002000 0.0838228881006041
2004000 0.0838201385285749
2006000 0.0838176988015715
2008000 0.0838098026886527
2010000 0.083806161789611
2012000 0.0838056884198251
2014000 0.0838038264561404
2016000 0.0871183063673338
2018000 0.0871154155302896
2020000 0.087109643290757
2022000 0.0871083075180216
2024000 0.0871075555652387
2026000 0.087104354052936
2028000 0.0870988244902523
2030000 0.0870932669586347
2032000 0.0870884799701119
2034000 0.087086457594583
2036000 0.0870815744271781
2038000 0.0870764222546271
2040000 0.0870776757672904
2042000 0.0870725714380865
2044000 0.0870675517374212
2046000 0.0870649119120485
2048000 0.0870598092222598
2050000 0.0870549792839378
2052000 0.0870519933364406
2054000 0.0870441833809024
2056000 0.0870404122691239
2058000 0.0870382614066461
2060000 0.0870307288797837
2062000 0.0870276670417054
2064000 0.0870224637389224
2066000 0.087013869569967
2068000 0.0870130889162425
2070000 0.0870083515479759
2072000 0.0870079052276626
2074000 0.0870030588567719
2076000 0.08699755436176
2078000 0.0869922515487649
2080000 0.086985339127278
2082000 0.086980208045422
2084000 0.0869792879962953
2086000 0.0869759966322919
2088000 0.0869713112150902
2090000 0.0869656296948319
2092000 0.0869594420792615
2094000 0.0869550070590922
2096000 0.0869502075442601
2098000 0.0869448277369169
2100000 0.0869402026086952
2102000 0.0869304404833431
2104000 0.0869254575111091
2106000 0.0869215483270078
2108000 0.0869182836399408
2110000 0.0869146347776967
2112000 0.0869075471119294
2114000 0.0869058700465714
2116000 0.0869039471319566
2118000 0.0868990170955055
2120000 0.0868945424918589
2122000 0.0868924265026518
2124000 0.0868924043736806
2126000 0.086888708154469
2128000 0.0868846175685515
2130000 0.0868825845867987
2132000 0.0868795604900022
2134000 0.0868754672154037
2136000 0.086877676450609
2138000 0.0868732074656038
2140000 0.0868716658289383
2142000 0.0868634601375546
2144000 0.0868633944269786
2146000 0.0868639628593681
2148000 0.0868613245144962
2150000 0.0868584015904505
2152000 0.0868571343654374
2154000 0.0868590455517285
2156000 0.0868544330164723
2158000 0.0868537042685282
2160000 0.086850267506186
2162000 0.0868411161671382
2164000 0.0868412919194825
2166000 0.0868414178934501
2168000 0.086836851256031
2170000 0.086833522046963
2172000 0.0868344939397804
2174000 0.086831218587941
2176000 0.0868315692148387
2178000 0.0868315928449465
2180000 0.0868264709713384
2182000 0.0868252814495928
2184000 0.0868231157475814
2186000 0.0868151282125734
2188000 0.0868114153531488
2190000 0.0868077662971491
2192000 0.0868073082537722
2194000 0.0868063337477306
2196000 0.0868032550130622
2198000 0.0867972425961062
2200000 0.086798245881728
2202000 0.086793941179583
2204000 0.0867921121569833
2206000 0.0867879579729428
2208000 0.0867839372632288
2210000 0.086776369465397
2212000 0.0867737671369053
2214000 0.0867677389331091
2216000 0.0867675307094363
2218000 0.0867697697699456
2220000 0.0867661379168223
2222000 0.0867600728304829
2224000 0.0867601141828469
2226000 0.086753528664474
2228000 0.0867510306773796
2230000 0.0867491466045604
2232000 0.0867457580819508
2234000 0.0867433134073105
2236000 0.0867425612996454
2238000 0.0867361759626235
2240000 0.08673351106956
2242000 0.0867285937001446
2244000 0.0867250674739854
2246000 0.0867225732979761
2248000 0.0867194923746594
2250000 0.086717115832625
2252000 0.0867132580152494
2254000 0.0867095285969062
2256000 0.0867027073385316
2258000 0.0866965177259753
2260000 0.0866937622932765
2262000 0.0866913023852252
2264000 0.0866866587276556
2266000 0.0866816429998196
2268000 0.0866800219645064
2270000 0.086679764606298
2272000 0.0866805260138054
2274000 0.086675760069533
2276000 0.0866780127473634
2278000 0.086678976274968

==> Figures/with_middle_bar_w_sparsemax.txt <==
0 0.0972665503025431
2000 0.0969285674628162
4000 0.0965322308790614
6000 0.0959687955021032
8000 0.0980671363077284
10000 0.0978348879746249
12000 0.0976378745952897
14000 0.0974032380002524
16000 0.0971916281131503
18000 0.0969283801558357
20000 0.096715540305656
22000 0.0963532663979162
24000 0.100148747740751
26000 0.0996134655929294
28000 0.099183159104107
30000 0.0987954105605937
32000 0.0983961789818887
34000 0.0980001095419088
36000 0.0976255442168421
38000 0.097154558335638
40000 0.0967610378725266
42000 0.0963459723413294
44000 0.0959325166121493
46000 0.0955251350166079
48000 0.0951256419681515
50000 0.0946198852895769
52000 0.0942881310309724
54000 0.0940026412023758
56000 0.0940128215330253
58000 0.0940537303035238
60000 0.0940908306150717
62000 0.0941650170276212
64000 0.094233275566034
66000 0.0943028913618564
68000 0.0946013191406269
70000 0.0949292197897138
72000 0.113774260258326
74000 0.111441327539421
76000 0.112451596305944
78000 0.113450564519758
80000 0.114453970609025
82000 0.132720700906287
84000 0.133692123911163
86000 0.134868345322443
88000 0.135814703438996
90000 0.136740414580964
92000 0.137641268839465
94000 0.138540438767231
96000 0.139546288349284
98000 0.140906764227206
100000 0.155676070473223
102000 0.156870329299552
104000 0.158002819755939
106000 0.158947476040878
108000 0.159914416359544
110000 0.161014595355495
112000 0.161823527152898
114000 0.162583947229219
116000 0.163340659348821
118000 0.161847312388457
120000 0.162302877687773
122000 0.162489154015961
124000 0.162608699745957
126000 0.162613905200557
128000 0.16263269367839
130000 0.1626269920771
132000 0.162652345013008
134000 0.162686897767092
136000 0.162697684912438
138000 0.162341193362375
140000 0.161936737682031
142000 0.161521423480765
144000 0.161132984041836
146000 0.160742662715737
148000 0.160345611714503
150000 0.159992013775472
152000 0.172427502423571
154000 0.172054771198508
156000 0.171677853086245
158000 0.171239183887888
160000 0.170931103441359
162000 0.17062099264379
164000 0.170315813272988
166000 0.16999816419857
168000 0.169683836721099
170000 0.16932658084006
172000 0.16692603601289
174000 0.166639673017543
176000 0.166358604332265
178000 0.162760818941951
180000 0.162493680707965
182000 0.162209264046509
184000 0.162022778258553
186000 0.16179566658127
188000 0.161580461184006
190000 0.161409946835373
192000 0.161222380967976
194000 0.161011077635909
196000 0.160824393487431
198000 0.160648993406515
200000 0.160485526076724
202000 0.160321534795324
204000 0.160166462228517
206000 0.159984114826384
208000 0.15979049219181
210000 0.159636075176732
212000 0.159491808591259
214000 0.159339026960978
216000 0.159202217475352
218000 0.158975496050653
220000 0.151328347762553
222000 0.157374037790813
224000 0.157119960937217
226000 0.156857358605622
228000 0.156579148917294
230000 0.13999735680504
232000 0.1396941547064
234000 0.139391760775571
236000 0.139089401690836
238000 0.138807980202938
240000 0.138528122523977
242000 0.138172017412179
244000 0.137908349245865
246000 0.137632729949898
248000 0.137374558871089
250000 0.137110129999001
252000 0.136873468290515
254000 0.136554176558454
256000 0.136292598574164
258000 0.136054104036258
260000 0.135815690746132
262000 0.135600866917701
264000 0.135373322226075
266000 0.135081686717862
268000 0.134859757292151
270000 0.124778305629884
272000 0.124584199440691
274000 0.124395136782678
276000 0.124207507952699
278000 0.12397468734748
280000 0.123771364588382
282000 0.129486671831404
284000 0.129330160427358
286000 0.129155850760854
288000 0.129048631296004
290000 0.128962815327302
292000 0.128896243568409
294000 0.128834846938473
296000 0.128774599786186
298000 0.128705190609921
300000 0.13893133623777
302000 0.138877361853051
304000 0.135354731097214
306000 0.135316115315813
308000 0.137186218897034
310000 0.137135900919053
312000 0.13709768659589
314000 0.137049628038078
316000 0.13701411701148
318000 0.136969671551334
320000 0.136949040193871
322000 0.13690204040737
324000 0.136859863936925
326000 0.136808016727201
328000 0.136773928807271
330000 0.132065092059037
332000 0.13204354757378
334000 0.13200931849685
336000 0.131969570985174
338000 0.131932668987425
340000 0.131903188708331
342000 0.131874675946738
344000 0.131840574502369
346000 0.131798141715832
348000 0.131754379979822
350000 0.131698171027213
352000 0.131677021606694
354000 0.131648719320976
356000 0.131614912049418
358000 0.131595893821487
360000 0.131572428640582
362000 0.13153953746428
364000 0.131505557650099
366000 0.131484459483041
368000 0.131473817503358
370000 0.131432930991754
372000 0.131372172408605
374000 0.131264961048836
376000 0.131101888665683
378000 0.130959884117794
380000 0.130796430987346
382000 0.130642791393549
384000 0.130468954833032
386000 0.130264834080651
388000 0.130100747367352
390000 0.129937984248277
392000 0.129789069739072
394000 0.129622020856848
396000 0.129466665421978
398000 0.136063110575198
400000 0.135928856195691
402000 0.135793095404175
404000 0.13565230681827
406000 0.135524289971251
408000 0.135377704899984
410000 0.143390467954669
412000 0.143265355353142
414000 0.143128641974617
416000 0.142987922886306
418000 0.142848175866532
420000 0.142693057353562
422000 0.142513911922897
424000 0.142379082940565
426000 0.142246034669617
428000 0.142100877792121
430000 0.14197140099472
432000 0.141826017481482
434000 0.141659602011096
436000 0.141534622725602
438000 0.141401210909553
440000 0.141257352882289
442000 0.141094537242305
444000 0.140953824403393
446000 0.14079792601717
448000 0.140649045486704
450000 0.140490350257238
452000 0.140354361896828
454000 0.140202991283
456000 0.140075100417101
458000 0.139907296036492
460000 0.139764953556069
462000 0.139630520277242
464000 0.139484332383637
466000 0.139351395327401
468000 0.139224714890468
470000 0.139056825699737
472000 0.138928568646378
474000 0.138782765808186
476000 0.138627536298458
478000 0.138496598415677
480000 0.138364877222118
482000 0.138195465341302
484000 0.138056292175178
486000 0.137927087953771
488000 0.137792585859134
490000 0.140615773719845
492000 0.140478788648616
494000 0.140313264026855
496000 0.140190080468144
498000 0.140045182650694
500000 0.139900181460396
502000 0.139759003751958
504000 0.13962114637643
506000 0.139483088909265
508000 0.139379005979096
510000 0.139253379258032
512000 0.139129871992934
514000 0.139002911954344
516000 0.13886409069156
518000 0.138705167774304
520000 0.138574754639084
522000 0.138447179238331
524000 0.138327564042953
526000 0.138187324229867
528000 0.13807583320102
530000 0.137923948446459
532000 0.137790091629077
534000 0.137652630526507
536000 0.137539372688873
538000 0.137403823123236
540000 0.137263631737542
542000 0.137098950098734
544000 0.136983106896936
546000 0.136860353736523
548000 0.136750639924605
550000 0.13662205718133
552000 0.136484477704891
554000 0.136322889259618
556000 0.136201781490981
558000 0.136102634408559
560000 0.135978534972333
562000 0.135864150257107
564000 0.135755596286935
566000 0.135584750653771
568000 0.135460421827895
570000 0.135332154140396
572000 0.135214114185655
574000 0.135096850915496
576000 0.134955692459984
578000 0.13479801344585
580000 0.134676121251093
582000 0.134561920128437
584000 0.134451677883642
586000 0.134330733053104
588000 0.13420969400252
590000 0.134086865917639
592000 0.133978485759386
594000 0.133839499309567
596000 0.133705653960166
598000 0.133598921597156
600000 0.133494342636736
602000 0.133389122266768
604000 0.133302286982841
606000 0.133218276990796
608000 0.133114301300435
610000 0.133026518097831
612000 0.132930742082917
614000 0.132803515250027
616000 0.132712540307952
618000 0.132622878338149
620000 0.132535747102883
622000 0.132414714390785
624000 0.132313912617543
626000 0.132192292544546
628000 0.1320787972453
630000 0.131977467617328
632000 0.131884228768821
634000 0.131793017657073
636000 0.131674874872871
638000 0.131574560204054
640000 0.131472952728115
642000 0.13136800396398
644000 0.131254398731308
646000 0.131174430815111
648000 0.131116661933712
650000 0.130999726185356
652000 0.130920496464359
654000 0.130824728938042
656000 0.130768515502473
658000 0.130685113636729
660000 0.130605829789168
662000 0.130477324658322
664000 0.130402027090721
666000 0.130337509288158
668000 0.130254190521119
670000 0.130146302506394
672000 0.130053641955599
674000 0.129940085443685
676000 0.129854902428681
678000 0.129771183581028
680000 0.129685511264286
682000 0.12960044208953
684000 0.129501066059698
686000 0.12937725378322
688000 0.129294924646865
690000 0.129200069191778
692000 0.129105117690012
694000 0.129036973181082
696000 0.128948539503467
698000 0.128830006044134
700000 0.128759678372854
702000 0.128662836955759
704000 0.128570216595334
706000 0.128484226909534
708000 0.128413905964625
710000 0.128280145183809
712000 0.128188822820805
714000 0.128118928933824
716000 0.128018087772561
718000 0.127939326003841
720000 0.127849867417357
722000 0.127759234219021
724000 0.127664938992711
726000 0.127591556664703
728000 0.127526960482873
730000 0.127430691498399
732000 0.127342620127113
734000 0.12722026869936
736000 0.127135746510659
738000 0.127043784593136
740000 0.126973651475424
742000 0.126881441415331
744000 0.126803229301971
746000 0.126699358613993
748000 0.126611123847279
750000 0.126514745928125
752000 0.126413277303217
754000 0.126333568737345
756000 0.126244834347995
758000 0.126127311685444
760000 0.126040029616221
762000 0.125959154627645
764000 0.125872025835167
766000 0.125774440744689
768000 0.125676217723146
770000 0.125537926532146
772000 0.125417869213181
774000 0.12532212552761
776000 0.125214329306365
778000 0.125119548675897
780000 0.125006276704984
782000 0.124888823211675
784000 0.124783142109166
786000 0.124666329727935
788000 0.124557242852239
790000 0.124444490457558
792000 0.124357907037821
794000 0.124233635703219
796000 0.124144262432034
798000 0.124032484788371
800000 0.123933205025542
802000 0.123811538075817
804000 0.123700001946062
806000 0.123570164758539
808000 0.12346421352873
810000 0.123369675166
812000 0.123285866613717
814000 0.123198460473485
816000 0.123113010108001
818000 0.122989181772893
820000 0.122878248579802
822000 0.122793896597617
824000 0.122705776910468
826000 0.12260617725807
828000 0.122500470082601
830000 0.122374141189563
832000 0.122274358569903
834000 0.122187939863958
836000 0.12209516925532
838000 0.121981773365439
840000 0.12191097136448
842000 0.121786205133555
844000 0.121685430717398
846000 0.12158855679648
848000 0.121503173978924
850000 0.121424603679641
852000 0.121319379763444
854000 0.121211360863326
856000 0.121117445932046
858000 0.121032811361873
860000 0.120951807603463
862000 0.120844153541004
864000 0.120755279894096
866000 0.120645390668367
868000 0.120559206247359
870000 0.120459865376155
872000 0.120389061125293
874000 0.120296515621403
876000 0.120224466955655
878000 0.120132300539389
880000 0.120048654506632
882000 0.119962644803084
884000 0.119895380067995
886000 0.11980781702779
888000 0.119706812856024
890000 0.119567244024604
892000 0.119485223237946
894000 0.119387146161973
896000 0.11928749952455
898000 0.119211453561052
900000 0.119118561645406
902000 0.118993260752445
904000 0.118893181683779
906000 0.118792486432189
908000 0.118690324411123
910000 0.118609640801293
912000 0.118506410144841
914000 0.118419966007289
916000 0.118330091652108
918000 0.118234044807512
920000 0.118171329625864
922000 0.118091756628588
924000 0.118011076925867
926000 0.117895463931329
928000 0.11780193025556
930000 0.117711615067633
932000 0.117631530153367
934000 0.117547627613391
936000 0.117465227749494
938000 0.117345911098107
940000 0.11726086701428
942000 0.117159074159498
944000 0.117085296027713
946000 0.116975668264502
948000 0.116890167520347
950000 0.116769873508312
952000 0.11666529130259
954000 0.116568922045545
956000 0.116479737343402
958000 0.116422149658206
960000 0.116320176675464
962000 0.116197109369057
964000 0.116081627413872
966000 0.115993371554764
968000 0.115913246815128
970000 0.115818387746706
972000 0.11571566627739
974000 0.115633282488673
976000 0.115550988473165
978000 0.115463775149061
980000 0.115352208015661
982000 0.115250727468017
984000 0.11519094117267
986000 0.115105087241073
988000 0.115047717143035
990000 0.114967349740789
992000 0.114890269309127
994000 0.114830876858867
996000 0.114749996714504
998000 0.136473688689662
1000000 0.136395476594958
1002000 0.136293149681782
1004000 0.136207026232743
1006000 0.136143948805156
1008000 0.136089586570947
1010000 0.13599813140986
1012000 0.135938790392453
1014000 0.135845385731261
1016000 0.135750157571683
1018000 0.135659999555351
1020000 0.135569269214457
1022000 0.135461264574639
1024000 0.135339589252761
1026000 0.135239759430972
1028000 0.135129964144795
1030000 0.135025753151251
1032000 0.134908208522973
1034000 0.134776639918385
1036000 0.134666375474474
1038000 0.134565317481115
1040000 0.134453509857629
1042000 0.134344627665979
1044000 0.134240910684847
1046000 0.134123396084117
1048000 0.134039707644614
1050000 0.133944712214699
1052000 0.133815270648189
1054000 0.133680514157929
1056000 0.133572988044603
1058000 0.133474164290543
1060000 0.133381063861038
1062000 0.13331961085905
1064000 0.133213782717978
1066000 0.133109209798595
1068000 0.133013968213159
1070000 0.132893347557475
1072000 0.132776669345749
1074000 0.132694912940506
1076000 0.132600332415438
1078000 0.132538694224161
1080000 0.132457412889581
1082000 0.132350185942073
1084000 0.132286257461068
1086000 0.132189920299268
1088000 0.132101773622998
1090000 0.132010073444066
1092000 0.131921290473594
1094000 0.131795824715036
1096000 0.131718951666195
1098000 0.131599712086674
1100000 0.131542425255953
1102000 0.131455726967381
1104000 0.131394598264809
1106000 0.131273945884164
1108000 0.131194772116336
1110000 0.131093865384437
1112000 0.131000131248
1114000 0.130907686788337
1116000 0.130823100593541
1118000 0.130708980975247
1120000 0.130612119216753
1122000 0.130539743817792
1124000 0.130445570874003
1126000 0.1303357146191
1128000 0.130255457381931
1130000 0.130139008656744
1132000 0.130061979924634
1134000 0.129945640687123
1136000 0.129856038939756
1138000 0.129778658180252
1140000 0.129683858253557
1142000 0.129589052586018
1144000 0.129512234480098
1146000 0.129442477456808
1148000 0.12935876189128
1150000 0.129269228984675
1152000 0.12921626083456
1154000 0.129150033892188
1156000 0.12904669031445
1158000 0.128993377317459
1160000 0.128930893545481
1162000 0.128868700873147
1164000 0.128799982816024
1166000 0.128729364435346
1168000 0.12862540050475
1170000 0.128539551480745
1172000 0.128506279585786
1174000 0.128404597711657
1176000 0.128308771975716
1178000 0.128224141746994
1180000 0.128156117497975
1182000 0.128088754456751
1184000 0.128023814100095
1186000 0.127974481640995
1188000 0.127880130881999
1190000 0.127786595576416
1192000 0.127715759289977
1194000 0.127645271946023
1196000 0.127559572344924
1198000 0.127469991875922
1200000 0.12739029860923
1202000 0.127304702363653
1204000 0.1272518109147
1206000 0.127157897262788
1208000 0.127090724406594
1210000 0.127003959970954
1212000 0.126913386082897
1214000 0.126790809514984
1216000 0.126722603347952
1218000 0.126667416242693
1220000 0.126578685513105
1222000 0.126498609684771
1224000 0.126434464122865
1226000 0.126375513311891
1228000 0.126321041859577
1230000 0.126238513306536
1232000 0.126172035348422
1234000 0.126122901751414
1236000 0.126054473374419
1238000 0.12599894020226
1240000 0.125930727506079
1242000 0.125868291040524
1244000 0.125805332110445
1246000 0.125758265682835
1248000 0.125703200379118
1250000 0.125629557328673
1252000 0.125559671268212
1254000 0.125467254783146
1256000 0.125377461919944
1258000 0.125277084382482
1260000 0.125193095433698
1262000 0.125119780441448
1264000 0.125039024140916
1266000 0.124972665523407
1268000 0.12492579917451
1270000 0.124866829694785
1272000 0.124810822156204
1274000 0.124731297665592
1276000 0.124667273966974
1278000 0.124607897456145
1280000 0.124541393251681
1282000 0.124494647847385
1284000 0.124419876814434
1286000 0.124352054193645
1288000 0.124284204545251
1290000 0.124235950824424
1292000 0.124194268676864
1294000 0.124157598389108
1296000 0.124108756299859
1298000 0.124009248668077
1300000 0.123944911351937
1302000 0.123884348601268
1304000 0.123835944648928
1306000 0.123800519092582
1308000 0.123745865975226
1310000 0.123656357561494
1312000 0.123592991016429
1314000 0.123529271347438
1316000 0.12346177906217
1318000 0.123363409158702
1320000 0.123289378935384
1322000 0.123199129160574
1324000 0.12312593951709
1326000 0.12309293024813
1328000 0.123056897091865
1330000 0.122986691941048
1332000 0.122918799188906
1334000 0.122832697619114
1336000 0.122784410124142
1338000 0.122700802936371
1340000 0.122652444745875
1342000 0.122573149656027
1344000 0.122522654083407
1346000 0.122418791238914
1348000 0.122345236947716
1350000 0.122311177342131
1352000 0.122236297285223
1354000 0.122163553205202
1356000 0.122101707397239
1358000 0.122058426448335
1360000 0.122009206912963
1362000 0.121944104377985
1364000 0.121874059398238
1366000 0.121803167323986
1368000 0.121761536686718
1370000 0.121696337613993
1372000 0.121632860166259
1374000 0.121574942448736
1376000 0.121496069560386
1378000 0.121444070982168
1380000 0.121391162761931
1382000 0.121334747993479
1384000 0.121260880310497
1386000 0.121218007197065
1388000 0.12115933136499
1390000 0.121090350227403
1392000 0.121015662961926
1394000 0.120934069598044
1396000 0.120884466843357
1398000 0.1208129668756
1400000 0.120754379671796
1402000 0.120700174005031
1404000 0.13981956432909
1406000 0.139745060517541
1408000 0.139697672731351
1410000 0.139636633816764
1412000 0.139582988433584
1414000 0.13950689196132
1416000 0.139434401390368
1418000 0.13936451829201
1420000 0.139307031481537
1422000 0.139232897945262
1424000 0.139135606413519
1426000 0.139086091375132
1428000 0.139020825420817
1430000 0.138906339050707
1432000 0.138833154979007
1434000 0.138768942245763
1436000 0.138691393017759
1438000 0.138595908896006
1440000 0.138517454336074
1442000 0.138460495386657
1444000 0.138394315987469
1446000 0.138318030626747
1448000 0.138254606647248
1450000 0.138183196086284
1452000 0.138121739972818
1454000 0.138044466418681
1456000 0.137980580880568
1458000 0.137924717822433
1460000 0.137857830867314
1462000 0.137787080929035
1464000 0.137740173923698
1466000 0.137647432537725
1468000 0.137601251082602
1470000 0.137565928129607
1472000 0.137492112497772
1474000 0.137447778190632
1476000 0.137406875489293
1478000 0.137323698312366
1480000 0.137255709052398
1482000 0.137181573978689
1484000 0.137132941532528
1486000 0.137060886335843
1488000 0.137004609912977
1490000 0.13691196160569
1492000 0.136817580865592
1494000 0.136722804088668
1496000 0.136662145669373
1498000 0.136612426431312
1500000 0.136558389381467
1502000 0.136497774470066
1504000 0.136446483114485
1506000 0.136397368658473
1508000 0.136339338697478
1510000 0.136283183761304
1512000 0.136238559809012
1514000 0.136162570307218
1516000 0.136110404150116
1518000 0.136067916199272
1520000 0.13600684591584
1522000 0.135967833639846
1524000 0.135925509302429
1526000 0.135862632498029
1528000 0.135809876731162
1530000 0.135763461157533
1532000 0.135708668813765
1534000 0.135650954959736
1536000 0.135620059552445
1538000 0.135563723106834
1540000 0.13550890567739
1542000 0.135461718349827
1544000 0.135374987963194
1546000 0.135318808373108
1548000 0.135262004470328
1550000 0.135238010392817
1552000 0.135164779866294
1554000 0.135106204606391
1556000 0.135067321788403
1558000 0.135025054879666
1560000 0.134981882332606
1562000 0.134963066190705
1564000 0.134902207190323
1566000 0.134846719787754
1568000 0.134792176176993
1570000 0.134717194427002
1572000 0.13466359052875
1574000 0.13460835777432
1576000 0.134536945769383
1578000 0.134487195649698
1580000 0.134427989849389
1582000 0.134373558051454
1584000 0.134326738998773
1586000 0.134269609388181
1588000 0.134211185298556
1590000 0.134161216462005
1592000 0.134119202277508
1594000 0.134076535819443
1596000 0.134027063844249
1598000 0.133980927911227
1600000 0.133947422050964
1602000 0.133892598121799
1604000 0.133797631949548
1606000 0.133745395107426
1608000 0.133699793931752
1610000 0.133608449923343
1612000 0.133544779298297
1614000 0.133487101914734
1616000 0.133399042661257
1618000 0.133352573946706
1620000 0.133311495961646
1622000 0.13327513115145
1624000 0.133230638002473
1626000 0.133187713874744
1628000 0.133119789157071
1630000 0.133065584701132
1632000 0.133024615564972
1634000 0.132972816527411
1636000 0.132897146271707
1638000 0.132836994838736
1640000 0.132799935853303
1642000 0.132764426276397
1644000 0.132739357346725
1646000 0.132682002525701
1648000 0.132627865186011
1650000 0.132575657053854
1652000 0.132530184164019
1654000 0.132513418001832
1656000 0.13249646226001
1658000 0.132426410201014
1660000 0.132437839953513
1662000 0.132389975171954
1664000 0.132357824097848
1666000 0.132315917471815
1668000 0.132259885326594
1670000 0.132279216187229
1672000 0.132207366591883
1674000 0.132154244358385
1676000 0.132103403890399
1678000 0.132052313611671
1680000 0.131995052911827
1682000 0.131910705818692
1684000 0.131867959881054
1686000 0.131818651610822
1688000 0.13174075506415
1690000 0.131705760017581
1692000 0.13161513934117
1694000 0.13157457079934
1696000 0.131532828573253
1698000 0.131461508768013
1700000 0.131428559071719
1702000 0.131339681575073
1704000 0.131256784885725
1706000 0.131171547752625
1708000 0.131131556253092
1710000 0.131073433140258
1712000 0.13102817884499
1714000 0.130985134847351
1716000 0.130921987266589
1718000 0.130856917299109
1720000 0.130778749351396
1722000 0.130721455713502
1724000 0.130655178690577
1726000 0.13059988505904
1728000 0.130550324132405
1730000 0.130484148900996
1732000 0.130379596294373
1734000 0.130292777545773
1736000 0.130224732141101
1738000 0.130161983840574
1740000 0.130114450760787
1742000 0.130049616782517
1744000 0.13000769086739
1746000 0.129934012841827
1748000 0.129869504022398
1750000 0.129775294529996
1752000 0.129725027975477
1754000 0.129653375521478
1756000 0.129621722422337
1758000 0.129564959136018
1760000 0.129492771905335
1762000 0.129427681441526
1764000 0.129321136107741
1766000 0.12924880613332
1768000 0.129180648562744
1770000 0.129139637041246
1772000 0.129090375161726
1774000 0.129030581432104
1776000 0.128959647060371
1778000 0.128905060118851
1780000 0.128839003254435
1782000 0.128812299713545
1784000 0.128749334118565
1786000 0.128700675384133
1788000 0.128644117244645
1790000 0.12855504747533
1792000 0.128455028003319
1794000 0.128379565932189
1796000 0.128324918420752
1798000 0.128280228770567
1800000 0.128234107188258
1802000 0.128163268744857
1804000 0.128122118156465
1806000 0.128071938706935
1808000 0.127989753518359
1810000 0.127964314374067
1812000 0.1278919418616
1814000 0.127781477690824
1816000 0.127735736101905
1818000 0.127665714273658
1820000 0.127615832764518
1822000 0.127549753241408
1824000 0.127498684473598
1826000 0.127436849004116
1828000 0.12741023753983
1830000 0.127341846493476
1832000 0.12726495009283
1834000 0.127182032309986
1836000 0.127133568270155
1838000 0.127032839062762
1840000 0.126971400373933
1842000 0.126905982048969
1844000 0.126834617608597
1846000 0.126756936992351
1848000 0.126697398624671
1850000 0.126599006645397
1852000 0.126550010651824
1854000 0.126484255818633
1856000 0.126435100148787
1858000 0.126353140405132
1860000 0.126275895092055
1862000 0.12621857904243
1864000 0.12616010887557
1866000 0.126067758255818
1868000 0.126003527306584
1870000 0.125905408165688
1872000 0.125852074220989
1874000 0.125735408540318
1876000 0.12565646680222
1878000 0.125576872344364
1880000 0.125494372855764
1882000 0.125430224739557
1884000 0.125376524357128
1886000 0.125289883583395
1888000 0.125216144777305
1890000 0.125144253631486
1892000 0.125086307412815
1894000 0.125038200282527
1896000 0.12499177469288
1898000 0.124872277368206
1900000 0.124804057315536
1902000 0.124724040214092
1904000 0.124664187009329
1906000 0.124631796962863
1908000 0.124594808485429
1910000 0.124492314933634
1912000 0.124463721114674
1914000 0.124394920863209
1916000 0.124319971382488
1918000 0.124253444553694
1920000 0.124196214879033
1922000 0.124096797623493
1924000 0.124064992772826
1926000 0.124018990691896
1928000 0.123957996899777
1930000 0.123872400087471
1932000 0.123792909055576
1934000 0.12372926280392
1936000 0.123657194658264
1938000 0.123594468301716
1940000 0.12350636248046
1942000 0.123446993562769
1944000 0.123370830058984
1946000 0.123309031609009
1948000 0.123252559515495
1950000 0.123191263779136
1952000 0.123128914653471
1954000 0.123083595825661
1956000 0.123033300850071
1958000 0.122960457582344
1960000 0.122853370980483
1962000 0.122819017348601
1964000 0.122764018975681
1966000 0.122710309508098
1968000 0.122642255397975
1970000 0.122586425704518
1972000 0.122512854435977
1974000 0.122455596030374
1976000 0.12236443631519
1978000 0.12228982075213
1980000 0.122235464797763
1982000 0.122170603013904
1984000 0.122100751678755
1986000 0.122028301602579
1988000 0.121931954277877
1990000 0.121870743003361
1992000 0.121830688076721
1994000 0.12175792251864
1996000 0.121719967170109
1998000 0.121672411544859
2000000 0.121650554650203
2002000 0.121571850710095
2004000 0.121533749459331
2006000 0.121462092170408
2008000 0.121404624283937
2010000 0.121369379631051
2012000 0.121351233401647
2014000 0.121300575370479
2016000 0.126640738790171
2018000 0.126595594757181
2020000 0.126544782036454
2022000 0.126522661815415
2024000 0.126462026921093
2026000 0.126395986570499
2028000 0.126343232518172
2030000 0.12628850767994
2032000 0.126246643291661
2034000 0.126205490834901
2036000 0.126152955439012
2038000 0.126053850948456
2040000 0.126023053064004
2042000 0.125964345358851
2044000 0.125891563067451
2046000 0.125799586077415
2048000 0.125770296849759
2050000 0.125721814382369
2052000 0.12566966978678
2054000 0.125594677637072
2056000 0.125538038547008
2058000 0.125482867935386
2060000 0.125404532396665
2062000 0.125350663633514
2064000 0.125275426042487
2066000 0.125199582996754
2068000 0.125182480303979
2070000 0.12510729766062
2072000 0.125049620151046
2074000 0.124948855549277
2076000 0.124855485391047
2078000 0.124770031788475
2080000 0.124702536354895
2082000 0.12464379592582
2084000 0.124582856819479
2086000 0.124542305106918
2088000 0.12445121705473
2090000 0.124350065125641
2092000 0.124279157181848
2094000 0.124204158098591
2096000 0.124153309137619
2098000 0.124098246945291
2100000 0.124076984120369
2102000 0.124013007836709
2104000 0.123980010327482
2106000 0.123939004239884
2108000 0.123876908026769
2110000 0.123846159316387
2112000 0.123772430927995
2114000 0.123700225129142
2116000 0.123652816376698
2118000 0.12361485246966
2120000 0.123574893871382
2122000 0.123546312694965
2124000 0.123471725106671
2126000 0.12337222509759
2128000 0.123309860793359
2130000 0.123253929757686
2132000 0.12317513067086
2134000 0.123131786900916
2136000 0.123085617249364
2138000 0.123021641940684
2140000 0.122966792131075
2142000 0.122922105914294
2144000 0.122894197563653
2146000 0.122853646341547
2148000 0.122802858396996
2150000 0.122730097776794
2152000 0.122661227033096
2154000 0.12263467847234
2156000 0.122600447662396
2158000 0.122594094710151
2160000 0.122529485695727
2162000 0.122437835297367
2164000 0.122388701634829
2166000 0.122326707945204
2168000 0.122273273226972
2170000 0.122219131887034
2172000 0.122208399791436
2174000 0.12215101477331
2176000 0.122114889737592
2178000 0.12206432886489
2180000 0.122028965135619
2182000 0.122002151217945
2184000 0.121963965946886
2186000 0.121918827201444
2188000 0.121859043605004
2190000 0.121815222594881
2192000 0.121767775382151
2194000 0.121710397830282
2196000 0.121664105265751
2198000 0.121615796305221
2200000 0.121615169544873
2202000 0.121586636287362
2204000 0.121543085127833
2206000 0.121487895947567
2208000 0.121455612461812
2210000 0.121387958716111
2212000 0.121357322766855
2214000 0.12131725797855
2216000 0.121289498291067
2218000 0.121260524031326
2220000 0.121225607432731
2222000 0.121187957230318
2224000 0.121096091497793
2226000 0.121026695558462
2228000 0.120993837776731
2230000 0.120953245649762
2232000 0.120894098168575
2234000 0.120869885469882
2236000 0.120812512469353
2238000 0.120740462304375
2240000 0.120703414381454
2242000 0.120628335644642
2244000 0.120593668011351
2246000 0.120576058872576
2248000 0.120522102611974
2250000 0.120497185785063
2252000 0.120449785745729
2254000 0.120400057254408
2256000 0.120336551495561
2258000 0.120266136655336
2260000 0.120250057808816
2262000 0.120197443465931
2264000 0.120140433549793
2266000 0.12008700244651
2268000 0.120073661687044
2270000 0.120006976494076
2272000 0.119950329561926
2274000 0.119892840983268
2276000 0.119823404954081
2278000 0.119800841755264
